Logarithmic EW corrections at two-loop

We present the implementation of next-to-next-to-leading order (NNLO) electroweak (EW) virtual corrections at next-to-leading logarithmic (NLL) accuracy in the amplitude generator OpenLoops. The implementation covers the automated computation of processes involving massless fermions and transversely polarised vector bosons. For energies above the EW scale, logarithmic EW corrections are strongly enhanced in the tails of kinematic distributions of key LHC processes, reaching several tens of percent at NLO and several percent at NNLO. The two-loop implementation is validated against analytical results from the literature. We present phenomenological results for representative LHC processes and discuss the role of two-loop EW corrections in reducing theoretical uncertainties from missing higher-order contributions.

==> plots/hadron_level_comb/zz/m_zz_log.dat <==
# BEGIN PLOT
Legend=1
LogY=1
Title=$ pp \to ZZ  \hspace{0.1 cm} @\hspace{0.1 cm} 13 \hspace{0.1 cm} \text{TeV}, \hspace{0.1 cm} \text{LO} \hspace{0.1 cm} \mathcal{O}(\alpha^2)$
XLabelSep=5
YLabelSep=10
LeftMargin=2.5
RightMargin=1
TopMargin=1
BottomMargin=1
YMin=8e-8



RatioPlot1=1
RatioPlot2=1
RatioPlot1YLabel=1/LO
RatioPlot2YLabel=1/LO
RatioPlot1YSize=5
RatioPlot2YSize=5
RatioPlot1YMin=0.45
RatioPlot1YMax=1.15
RatioPlot2YMin=0.74
RatioPlot2YMax=1.26
XLabel=$m_{\rm{ZZ}} \, \text{[GeV]}$
YLabel=$\frac{d\sigma}{d m_{\rm{ZZ}} }$
LegendXPos=0.58
LegendYPos=0.95
XMin=160
XMax=3000
LogX=1
Rebin=2
RatioPlot2Legend=True
RatioPlot2LegendXPos=0.05
RatioPlot2LegendYPos=0.4


DrawOnly=//rds/project/dirac_vol4/rds-dirac-dp032/mai/CARDS/2_loop/zz/yoda_files/pheno/lo.yoda.gz/zz/m_zz_log //rds/project/dirac_vol4/rds-dirac-dp032/mai/CARDS/2_loop/zz/yoda_files/pheno/NLO.yoda.gz/zz/m_zz_log //rds/project/dirac_vol4/rds-dirac-dp032/mai/CARDS/2_loop/zz/yoda_files/pheno/NLLp.yoda.gz/zz/m_zz_log //rds/project/dirac_vol4/rds-dirac-dp032/mai/CARDS/2_loop/zz/yoda_files/pheno/nNLO.yoda.gz/zz/m_zz_log

LegendOnly=//rds/project/dirac_vol4/rds-dirac-dp032/mai/CARDS/2_loop/zz/yoda_files/pheno/lo.yoda.gz/zz/m_zz_log //rds/project/dirac_vol4/rds-dirac-dp032/mai/CARDS/2_loop/zz/yoda_files/pheno/NLO.yoda.gz/zz/m_zz_log //rds/project/dirac_vol4/rds-dirac-dp032/mai/CARDS/2_loop/zz/yoda_files/pheno/NLLp.yoda.gz/zz/m_zz_log //rds/project/dirac_vol4/rds-dirac-dp032/mai/CARDS/2_loop/zz/yoda_files/pheno/nNLO.yoda.gz/zz/m_zz_log


RatioPlot1DrawOnly=//rds/project/dirac_vol4/rds-dirac-dp032/mai/CARDS/2_loop/zz/yoda_files/pheno/lo.yoda.gz/zz/m_zz_log //rds/project/dirac_vol4/rds-dirac-dp032/mai/CARDS/2_loop/zz/yoda_files/pheno/NLLp.yoda.gz/zz/m_zz_log //rds/project/dirac_vol4/rds-dirac-dp032/mai/CARDS/2_loop/zz/yoda_files/pheno/NLO.yoda.gz/zz/m_zz_log //rds/project/dirac_vol4/rds-dirac-dp032/mai/CARDS/2_loop/zz/yoda_files/pheno/nNLO.yoda.gz/zz/m_zz_log


RatioPlot2DrawOnly=//rds/project/dirac_vol4/rds-dirac-dp032/mai/CARDS/2_loop/zz/yoda_files/pheno/lo.yoda.gz/zz/m_zz_log //rds/project/dirac_vol4/rds-dirac-dp032/mai/CARDS/2_loop/zz/yoda_files/pheno/LL2l.yoda.gz/zz/m_zz_log //rds/project/dirac_vol4/rds-dirac-dp032/mai/CARDS/2_loop/zz/yoda_files/pheno/NLLaind.yoda.gz/zz/m_zz_log //rds/project/dirac_vol4/rds-dirac-dp032/mai/CARDS/2_loop/zz/yoda_files/pheno/NLLad.yoda.gz/zz/m_zz_log //rds/project/dirac_vol4/rds-dirac-dp032/mai/CARDS/2_loop/zz/yoda_files/pheno/SUD2l.yoda.gz/zz/m_zz_log

RatioPlot2LegendOnly=//rds/project/dirac_vol4/rds-dirac-dp032/mai/CARDS/2_loop/zz/yoda_files/pheno/LL2l.yoda.gz/zz/m_zz_log //rds/project/dirac_vol4/rds-dirac-dp032/mai/CARDS/2_loop/zz/yoda_files/pheno/NLLaind.yoda.gz/zz/m_zz_log //rds/project/dirac_vol4/rds-dirac-dp032/mai/CARDS/2_loop/zz/yoda_files/pheno/NLLad.yoda.gz/zz/m_zz_log //rds/project/dirac_vol4/rds-dirac-dp032/mai/CARDS/2_loop/zz/yoda_files/pheno/SUD2l.yoda.gz/zz/m_zz_log

RatioPlot1Reference=//rds/project/dirac_vol4/rds-dirac-dp032/mai/CARDS/2_loop/zz/yoda_files/pheno/lo.yoda.gz/zz/m_zz_log
RatioPlot2Reference=//rds/project/dirac_vol4/rds-dirac-dp032/mai/CARDS/2_loop/zz/yoda_files/pheno/lo.yoda.gz/zz/m_zz_log


# END PLOT


# BEGIN HISTO1D //rds/project/dirac_vol4/rds-dirac-dp032/mai/CARDS/2_loop/zz/yoda_files/pheno/lo.yoda.gz/zz/m_zz_log
LineColor=blue
LineStyle=solid
LineWidth=2pt
Path=//rds/project/rds-COVy5Vlv6JY/mai/CARDS/2_loop/zz/yoda_files/pheno/lo.yoda.gz/zz/m_zz_log
ScaledBy=3.36901388445784480e-10
Title=LO
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+02	1.034597e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.034597e+02	1.070391e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.070391e+02	1.107423e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.107423e+02	1.145737e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.145737e+02	1.185376e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.185376e+02	1.226386e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.226386e+02	1.268816e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.268816e+02	1.312713e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.312713e+02	1.358129e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.358129e+02	1.405116e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.405116e+02	1.453729e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.453729e+02	1.504023e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.504023e+02	1.556058e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.556058e+02	1.609893e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.609893e+02	1.665590e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.665590e+02	1.723215e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.723215e+02	1.782833e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.782833e+02	1.844513e+02	3.113200e-03	1.210782e-06	1.210782e-06
1.844513e+02	1.908328e+02	3.581934e-02	4.533682e-06	4.533682e-06
1.908328e+02	1.974350e+02	5.554751e-02	5.575778e-06	5.575778e-06
1.974350e+02	2.042657e+02	6.216451e-02	5.876714e-06	5.876714e-06
2.042657e+02	2.113327e+02	6.247078e-02	5.861684e-06	5.861684e-06
2.113327e+02	2.186442e+02	5.966260e-02	5.673242e-06	5.673242e-06
2.186442e+02	2.262086e+02	5.538134e-02	5.423733e-06	5.423733e-06
2.262086e+02	2.340347e+02	5.051648e-02	5.118186e-06	5.118186e-06
2.340347e+02	2.421316e+02	4.556409e-02	4.799154e-06	4.799154e-06
2.421316e+02	2.505087e+02	4.077122e-02	4.479535e-06	4.479535e-06
2.505087e+02	2.591755e+02	3.629108e-02	4.163695e-06	4.163695e-06
2.591755e+02	2.681422e+02	3.216499e-02	3.873592e-06	3.873592e-06
2.681422e+02	2.774191e+02	2.843035e-02	3.589090e-06	3.589090e-06
2.774191e+02	2.870170e+02	2.506289e-02	3.312764e-06	3.312764e-06
2.870170e+02	2.969469e+02	2.206288e-02	3.063744e-06	3.063744e-06
2.969469e+02	3.072204e+02	1.938320e-02	2.820049e-06	2.820049e-06
3.072204e+02	3.178493e+02	1.700407e-02	2.599237e-06	2.599237e-06
3.178493e+02	3.288459e+02	1.490093e-02	2.397746e-06	2.397746e-06
3.288459e+02	3.402230e+02	1.304284e-02	2.196042e-06	2.196042e-06
3.402230e+02	3.519937e+02	1.140247e-02	2.031325e-06	2.031325e-06
3.519937e+02	3.641716e+02	9.961742e-03	1.864292e-06	1.864292e-06
3.641716e+02	3.767708e+02	8.689123e-03	1.705642e-06	1.705642e-06
3.767708e+02	3.898060e+02	7.575035e-03	1.578647e-06	1.578647e-06
3.898060e+02	4.032921e+02	6.593746e-03	1.438568e-06	1.438568e-06
4.032921e+02	4.172448e+02	5.736613e-03	1.324859e-06	1.324859e-06
4.172448e+02	4.316802e+02	4.984555e-03	1.205997e-06	1.205997e-06
4.316802e+02	4.466150e+02	4.325750e-03	1.118538e-06	1.118538e-06
4.466150e+02	4.620666e+02	3.751806e-03	1.016071e-06	1.016071e-06
4.620666e+02	4.780527e+02	3.250423e-03	9.378909e-07	9.378909e-07
4.780527e+02	4.945919e+02	2.811814e-03	8.570829e-07	8.570829e-07
4.945919e+02	5.117033e+02	2.433209e-03	7.790446e-07	7.790446e-07
5.117033e+02	5.294067e+02	2.101546e-03	7.138392e-07	7.138392e-07
5.294067e+02	5.477226e+02	1.812578e-03	6.569618e-07	6.569618e-07
5.477226e+02	5.666721e+02	1.561415e-03	6.008850e-07	6.008850e-07
5.666721e+02	5.862773e+02	1.345319e-03	5.487880e-07	5.487880e-07
5.862773e+02	6.065607e+02	1.157794e-03	5.075377e-07	5.075377e-07
6.065607e+02	6.275459e+02	9.951170e-04	4.546921e-07	4.546921e-07
6.275459e+02	6.492571e+02	8.546879e-04	4.184989e-07	4.184989e-07
6.492571e+02	6.717194e+02	7.332090e-04	3.877580e-07	3.877580e-07
6.717194e+02	6.949589e+02	6.285238e-04	3.573614e-07	3.573614e-07
6.949589e+02	7.190024e+02	5.383201e-04	3.168928e-07	3.168928e-07
7.190024e+02	7.438777e+02	4.598409e-04	3.090559e-07	3.090559e-07
7.438777e+02	7.696136e+02	3.927308e-04	2.857392e-07	2.857392e-07
7.696136e+02	7.962400e+02	3.356163e-04	2.531634e-07	2.531634e-07
7.962400e+02	8.237875e+02	2.859761e-04	2.284095e-07	2.284095e-07
8.237875e+02	8.522880e+02	2.439230e-04	2.215826e-07	2.215826e-07
8.522880e+02	8.817746e+02	2.072123e-04	1.957641e-07	1.957641e-07
8.817746e+02	9.122814e+02	1.761866e-04	1.748485e-07	1.748485e-07
9.122814e+02	9.438436e+02	1.496908e-04	1.541997e-07	1.541997e-07
9.438436e+02	9.764977e+02	1.268703e-04	1.359853e-07	1.359853e-07
9.764977e+02	1.010282e+03	1.073612e-04	1.192108e-07	1.192108e-07
1.010282e+03	1.045234e+03	9.073618e-05	1.073733e-07	1.073733e-07
1.045234e+03	1.081396e+03	7.648214e-05	1.070846e-07	1.070846e-07
1.081396e+03	1.118809e+03	6.433438e-05	9.956452e-08	9.956452e-08
1.118809e+03	1.157517e+03	5.437548e-05	8.702519e-08	8.702519e-08
1.157517e+03	1.197563e+03	4.556235e-05	7.569357e-08	7.569357e-08
1.197563e+03	1.238995e+03	3.816835e-05	6.574532e-08	6.574532e-08
1.238995e+03	1.281861e+03	3.204122e-05	5.708308e-08	5.708308e-08
1.281861e+03	1.326210e+03	2.678437e-05	4.946461e-08	4.946461e-08
1.326210e+03	1.372092e+03	2.233120e-05	4.269964e-08	4.269964e-08
1.372092e+03	1.419563e+03	1.859520e-05	3.685283e-08	3.685283e-08
1.419563e+03	1.468675e+03	1.543557e-05	3.168050e-08	3.168050e-08
1.468675e+03	1.519487e+03	1.277661e-05	2.717241e-08	2.717241e-08
1.519487e+03	1.572057e+03	1.060104e-05	2.330618e-08	2.330618e-08
1.572057e+03	1.626445e+03	8.687437e-06	1.983581e-08	1.983581e-08
1.626445e+03	1.682715e+03	7.193686e-06	1.695411e-08	1.695411e-08
1.682715e+03	1.740932e+03	5.875172e-06	1.434929e-08	1.434929e-08
1.740932e+03	1.801163e+03	4.791548e-06	1.213533e-08	1.213533e-08
1.801163e+03	1.863478e+03	3.900408e-06	1.023684e-08	1.023684e-08
1.863478e+03	1.927949e+03	3.175116e-06	8.615701e-09	8.615701e-09
1.927949e+03	1.994650e+03	2.575868e-06	7.229886e-09	7.229886e-09
1.994650e+03	2.063659e+03	2.074864e-06	6.030867e-09	6.030867e-09
2.063659e+03	2.135055e+03	1.684041e-06	5.047975e-09	5.047975e-09
2.135055e+03	2.208922e+03	1.333107e-06	4.154264e-09	4.154264e-09
2.208922e+03	2.285344e+03	1.074284e-06	3.453562e-09	3.453562e-09
2.285344e+03	2.364410e+03	8.470339e-07	2.829343e-09	2.829343e-09
2.364410e+03	2.446211e+03	6.761183e-07	2.332069e-09	2.332069e-09
2.446211e+03	2.530843e+03	5.290648e-07	1.893630e-09	1.893630e-09
2.530843e+03	2.618402e+03	4.131301e-07	1.532728e-09	1.532728e-09
2.618402e+03	2.708991e+03	3.241570e-07	1.243513e-09	1.243513e-09
2.708991e+03	2.802714e+03	2.507529e-07	9.990314e-10	9.990314e-10
2.802714e+03	2.899680e+03	1.943393e-07	8.013895e-10	8.013895e-10
2.899680e+03	3.000000e+03	1.487725e-07	6.374445e-10	6.374445e-10
# END HISTO1D

# BEGIN HISTO1D //rds/project/dirac_vol4/rds-dirac-dp032/mai/CARDS/2_loop/zz/yoda_files/pheno/SUD2l.yoda.gz/zz/m_zz_log
LineColor=red
LineStyle=dashed
LineWidth=2pt
Path=//rds/project/rds-COVy5Vlv6JY/mai/CARDS/2_loop/zz/yoda_files/pheno/SUD2l.yoda.gz/zz/m_zz_log
Title=$\mathrm{NNLO ~~ LL+NLL}$
# xlow   xhigh   val     errminus        errplus
1.000000e+02    1.034597e+02    0.000000e+00    0.000000e+00    0.000000e+00
1.034597e+02    1.070391e+02    0.000000e+00    0.000000e+00    0.000000e+00
1.070391e+02    1.107423e+02    0.000000e+00    0.000000e+00    0.000000e+00
1.107423e+02    1.145737e+02    0.000000e+00    0.000000e+00    0.000000e+00
1.145737e+02    1.185376e+02    0.000000e+00    0.000000e+00    0.000000e+00
1.185376e+02    1.226386e+02    0.000000e+00    0.000000e+00    0.000000e+00
1.226386e+02    1.268816e+02    0.000000e+00    0.000000e+00    0.000000e+00
1.268816e+02    1.312713e+02    0.000000e+00    0.000000e+00    0.000000e+00
1.312713e+02    1.358129e+02    0.000000e+00    0.000000e+00    0.000000e+00
1.358129e+02    1.405116e+02    0.000000e+00    0.000000e+00    0.000000e+00
1.405116e+02    1.453729e+02    0.000000e+00    0.000000e+00    0.000000e+00
1.453729e+02    1.504023e+02    0.000000e+00    0.000000e+00    0.000000e+00
1.504023e+02    1.556058e+02    0.000000e+00    0.000000e+00    0.000000e+00
1.556058e+02    1.609893e+02    0.000000e+00    0.000000e+00    0.000000e+00
1.609893e+02    1.665590e+02    0.000000e+00    0.000000e+00    0.000000e+00
1.665590e+02    1.723215e+02    0.000000e+00    0.000000e+00    0.000000e+00
1.723215e+02    1.782833e+02    0.000000e+00    0.000000e+00    0.000000e+00
1.782833e+02    1.844513e+02    3.113658e-03    1.210782e-06    1.210782e-06
1.844513e+02    1.908328e+02    3.582468e-02    4.533682e-06    4.533682e-06
1.908328e+02    1.974350e+02    5.555562e-02    5.575778e-06    5.575778e-06
1.974350e+02    2.042657e+02    6.217278e-02    5.876714e-06    5.876714e-06
2.042657e+02    2.113327e+02    6.247763e-02    5.861684e-06    5.861684e-06
2.113327e+02    2.186442e+02    5.966700e-02    5.673244e-06    5.673244e-06
2.186442e+02    2.262086e+02    5.538270e-02    5.423734e-06    5.423734e-06
2.262086e+02    2.340347e+02    5.051448e-02    5.118188e-06    5.118188e-06
2.340347e+02    2.421316e+02    4.555862e-02    4.799157e-06    4.799157e-06
2.421316e+02    2.505087e+02    4.076230e-02    4.479540e-06    4.479540e-06
2.505087e+02    2.591755e+02    3.627887e-02    4.163701e-06    4.163701e-06
2.591755e+02    2.681422e+02    3.214972e-02    3.873602e-06    3.873602e-06
2.681422e+02    2.774191e+02    2.841230e-02    3.589101e-06    3.589101e-06
2.774191e+02    2.870170e+02    2.504239e-02    3.312779e-06    3.312779e-06
2.870170e+02    2.969469e+02    2.204032e-02    3.063763e-06    3.063763e-06
2.969469e+02    3.072204e+02    1.935893e-02    2.820072e-06    2.820072e-06
3.072204e+02    3.178493e+02    1.697846e-02    2.599265e-06    2.599265e-06
3.178493e+02    3.288459e+02    1.487438e-02    2.397779e-06    2.397779e-06
3.288459e+02    3.402230e+02    1.301567e-02    2.196080e-06    2.196080e-06
3.402230e+02    3.519937e+02    1.137505e-02    2.031367e-06    2.031367e-06
3.519937e+02    3.641716e+02    9.934340e-03    1.864339e-06    1.864339e-06
3.641716e+02    3.767708e+02    8.662026e-03    1.705693e-06    1.705693e-06
3.767708e+02    3.898060e+02    7.548483e-03    1.578703e-06    1.578703e-06
3.898060e+02    4.032921e+02    6.567950e-03    1.438629e-06    1.438629e-06
4.032921e+02    4.172448e+02    5.711735e-03    1.324925e-06    1.324925e-06
4.172448e+02    4.316802e+02    4.960743e-03    1.206067e-06    1.206067e-06
4.316802e+02    4.466150e+02    4.303103e-03    1.118609e-06    1.118609e-06
4.466150e+02    4.620666e+02    3.730403e-03    1.016146e-06    1.016146e-06
4.620666e+02    4.780527e+02    3.230323e-03    9.379685e-07    9.379685e-07
4.780527e+02    4.945919e+02    2.793004e-03    8.571635e-07    8.571635e-07
4.945919e+02    5.117033e+02    2.415729e-03    7.791297e-07    7.791297e-07
5.117033e+02    5.294067e+02    2.085349e-03    7.139266e-07    7.139266e-07
5.294067e+02    5.477226e+02    1.797667e-03    6.570507e-07    6.570507e-07
5.477226e+02    5.666721e+02    1.547707e-03    6.009760e-07    6.009760e-07
5.666721e+02    5.862773e+02    1.332790e-03    5.488814e-07    5.488814e-07
5.862773e+02    6.065607e+02    1.146376e-03    5.076330e-07    5.076330e-07
6.065607e+02    6.275459e+02    9.847440e-04    4.547919e-07    4.547919e-07
6.275459e+02    6.492571e+02    8.453139e-04    4.186010e-07    4.186010e-07
6.492571e+02    6.717194e+02    7.247343e-04    3.878604e-07    3.878604e-07
6.717194e+02    6.949589e+02    6.209075e-04    3.574635e-07    3.574635e-07
6.949589e+02    7.190024e+02    5.314792e-04    3.169978e-07    3.169978e-07
7.190024e+02    7.438777e+02    4.537260e-04    3.091532e-07    3.091532e-07
7.438777e+02    7.696136e+02    3.872725e-04    2.858369e-07    2.858369e-07
7.696136e+02    7.962400e+02    3.307603e-04    2.532646e-07    2.532646e-07
7.962400e+02    8.237875e+02    2.816671e-04    2.285139e-07    2.285139e-07
8.237875e+02    8.522880e+02    2.401024e-04    2.216790e-07    2.216790e-07
8.522880e+02    8.817746e+02    2.038345e-04    1.958637e-07    1.958637e-07
8.817746e+02    9.122814e+02    1.732069e-04    1.749492e-07    1.749492e-07
9.122814e+02    9.438436e+02    1.470681e-04    1.543010e-07    1.543010e-07
9.438436e+02    9.764977e+02    1.245702e-04    1.360846e-07    1.360846e-07
9.764977e+02    1.010282e+03    1.053467e-04    1.193220e-07    1.193220e-07
1.010282e+03    1.045234e+03    8.897688e-05    1.074904e-07    1.074904e-07
1.045234e+03    1.081396e+03    7.494707e-05    1.071856e-07    1.071856e-07
1.081396e+03    1.118809e+03    6.300102e-05    9.966829e-08    9.966829e-08
1.118809e+03    1.157517e+03    5.321634e-05    8.712464e-08    8.712464e-08
1.157517e+03    1.197563e+03    4.455941e-05    7.578914e-08    7.578914e-08
1.197563e+03    1.238995e+03    3.730305e-05    6.583906e-08    6.583906e-08
1.238995e+03    1.281861e+03    3.129595e-05    5.719321e-08    5.719321e-08
1.281861e+03    1.326210e+03    2.614244e-05    4.959185e-08    4.959185e-08
1.326210e+03    1.372092e+03    2.178448e-05    4.282605e-08    4.282605e-08
1.372092e+03    1.419563e+03    1.812760e-05    3.697233e-08    3.697233e-08
1.419563e+03    1.468675e+03    1.503191e-05    3.179311e-08    3.179311e-08
1.468675e+03    1.519487e+03    1.243773e-05    2.727802e-08    2.727802e-08
1.519487e+03    1.572057e+03    1.031364e-05    2.340393e-08    2.340393e-08
1.572057e+03    1.626445e+03    8.441572e-06    1.992749e-08    1.992749e-08
1.626445e+03    1.682715e+03    6.987665e-06    1.703850e-08    1.703850e-08
1.682715e+03    1.740932e+03    5.703248e-06    1.442816e-08    1.442816e-08
1.740932e+03    1.801163e+03    4.647494e-06    1.221586e-08    1.221586e-08
1.801163e+03    1.863478e+03    3.779454e-06    1.033564e-08    1.033564e-08
1.863478e+03    1.927949e+03    3.074506e-06    8.705609e-09    8.705609e-09
1.927949e+03    1.994650e+03    2.491655e-06    7.312331e-09    7.312331e-09
1.994650e+03    2.063659e+03    2.006602e-06    6.105288e-09    6.105288e-09
2.063659e+03    2.135055e+03    1.627870e-06    5.114823e-09    5.114823e-09
2.135055e+03    2.208922e+03    1.287462e-06    4.214906e-09    4.214906e-09
2.208922e+03    2.285344e+03    1.036754e-06    3.508104e-09    3.508104e-09
2.285344e+03    2.364410e+03    8.165630e-07    2.878059e-09    2.878059e-09
2.364410e+03    2.446211e+03    6.513481e-07    2.375739e-09    2.375739e-09
2.446211e+03    2.530843e+03    5.096801e-07    1.931788e-09    1.931788e-09
2.530843e+03    2.618402e+03    3.974077e-07    1.566745e-09    1.566745e-09
2.618402e+03    2.708991e+03    3.117817e-07    1.273435e-09    1.273435e-09
2.708991e+03    2.802714e+03    2.409773e-07    1.025028e-09    1.025028e-09
2.802714e+03    2.899680e+03    1.867546e-07    8.236578e-10    8.236578e-10
2.899680e+03    3.000000e+03    1.428190e-07    6.566529e-10    6.566529e-10
# END HISTO1D


# BEGIN HISTO1D //rds/project/dirac_vol4/rds-dirac-dp032/mai/CARDS/2_loop/zz/yoda_files/pheno/NLLp.yoda.gz/zz/m_zz_log
LineColor=red
LineStyle=solid
LineWidth=2pt
Path=//rds/project/rds-COVy5Vlv6JY/mai/CARDS/2_loop/zz/yoda_files/pheno/NLLp.yoda.gz/zz/m_zz_log
Title=$\mathrm{NLL'}_{\mathrm{VI}}~ \mathrm{EW}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+02	1.034597e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.034597e+02	1.070391e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.070391e+02	1.107423e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.107423e+02	1.145737e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.145737e+02	1.185376e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.185376e+02	1.226386e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.226386e+02	1.268816e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.268816e+02	1.312713e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.312713e+02	1.358129e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.358129e+02	1.405116e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.405116e+02	1.453729e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.453729e+02	1.504023e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.504023e+02	1.556058e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.556058e+02	1.609893e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.609893e+02	1.665590e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.665590e+02	1.723215e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.723215e+02	1.782833e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.782833e+02	1.844513e+02	2.967610e-03	1.212025e-06	1.212025e-06
1.844513e+02	1.908328e+02	3.409644e-02	4.541441e-06	4.541441e-06
1.908328e+02	1.974350e+02	5.278933e-02	5.587884e-06	5.587884e-06
1.974350e+02	2.042657e+02	5.898275e-02	5.892548e-06	5.892548e-06
2.042657e+02	2.113327e+02	5.917974e-02	5.880770e-06	5.880770e-06
2.113327e+02	2.186442e+02	5.643192e-02	5.695112e-06	5.695112e-06
2.186442e+02	2.262086e+02	5.229932e-02	5.448221e-06	5.448221e-06
2.262086e+02	2.340347e+02	4.762881e-02	5.144832e-06	5.144832e-06
2.340347e+02	2.421316e+02	4.289018e-02	4.827879e-06	4.827879e-06
2.421316e+02	2.505087e+02	3.831525e-02	4.509820e-06	4.509820e-06
2.505087e+02	2.591755e+02	3.404573e-02	4.194788e-06	4.194788e-06
2.591755e+02	2.681422e+02	3.012239e-02	3.904922e-06	3.904922e-06
2.681422e+02	2.774191e+02	2.657911e-02	3.620186e-06	3.620186e-06
2.774191e+02	2.870170e+02	2.338806e-02	3.343467e-06	3.343467e-06
2.870170e+02	2.969469e+02	2.055084e-02	3.093441e-06	3.093441e-06
2.969469e+02	3.072204e+02	1.802108e-02	2.848921e-06	2.848921e-06
3.072204e+02	3.178493e+02	1.577931e-02	2.626587e-06	2.626587e-06
3.178493e+02	3.288459e+02	1.380029e-02	2.423765e-06	2.423765e-06
3.288459e+02	3.402230e+02	1.205490e-02	2.220497e-06	2.220497e-06
3.402230e+02	3.519937e+02	1.051698e-02	2.053507e-06	2.053507e-06
3.519937e+02	3.641716e+02	9.168288e-03	1.884786e-06	1.884786e-06
3.641716e+02	3.767708e+02	7.979602e-03	1.724663e-06	1.724663e-06
3.767708e+02	3.898060e+02	6.940796e-03	1.595832e-06	1.595832e-06
3.898060e+02	4.032921e+02	6.027583e-03	1.454499e-06	1.454499e-06
4.032921e+02	4.172448e+02	5.231340e-03	1.339392e-06	1.339392e-06
4.172448e+02	4.316802e+02	4.534182e-03	1.219132e-06	1.219132e-06
4.316802e+02	4.466150e+02	3.924287e-03	1.130188e-06	1.130188e-06
4.466150e+02	4.620666e+02	3.394478e-03	1.026697e-06	1.026697e-06
4.620666e+02	4.780527e+02	2.932466e-03	9.474088e-07	9.474088e-07
4.780527e+02	4.945919e+02	2.529493e-03	8.656939e-07	8.656939e-07
4.945919e+02	5.117033e+02	2.182286e-03	7.869888e-07	7.869888e-07
5.117033e+02	5.294067e+02	1.878954e-03	7.209994e-07	7.209994e-07
5.294067e+02	5.477226e+02	1.615001e-03	6.634059e-07	6.634059e-07
5.477226e+02	5.666721e+02	1.386543e-03	6.066924e-07	6.066924e-07
5.666721e+02	5.862773e+02	1.190415e-03	5.540838e-07	5.540838e-07
5.862773e+02	6.065607e+02	1.020788e-03	5.123843e-07	5.123843e-07
6.065607e+02	6.275459e+02	8.739788e-04	4.592496e-07	4.592496e-07
6.275459e+02	6.492571e+02	7.477910e-04	4.227050e-07	4.227050e-07
6.492571e+02	6.717194e+02	6.389132e-04	3.915640e-07	3.915640e-07
6.717194e+02	6.949589e+02	5.454993e-04	3.607988e-07	3.607988e-07
6.949589e+02	7.190024e+02	4.652076e-04	3.201050e-07	3.201050e-07
7.190024e+02	7.438777e+02	3.953850e-04	3.117879e-07	3.117879e-07
7.438777e+02	7.696136e+02	3.360993e-04	2.882441e-07	2.882441e-07
7.696136e+02	7.962400e+02	2.859521e-04	2.555322e-07	2.555322e-07
7.962400e+02	8.237875e+02	2.423821e-04	2.306614e-07	2.306614e-07
8.237875e+02	8.522880e+02	2.058054e-04	2.234975e-07	2.234975e-07
8.522880e+02	8.817746e+02	1.738424e-04	1.975854e-07	1.975854e-07
8.817746e+02	9.122814e+02	1.470542e-04	1.765550e-07	1.765550e-07
9.122814e+02	9.438436e+02	1.242611e-04	1.557901e-07	1.557901e-07
9.438436e+02	9.764977e+02	1.047265e-04	1.374352e-07	1.374352e-07
9.764977e+02	1.010282e+03	8.810353e-05	1.207172e-07	1.207172e-07
1.010282e+03	1.045234e+03	7.398724e-05	1.088639e-07	1.088639e-07
1.045234e+03	1.081396e+03	6.196828e-05	1.082861e-07	1.082861e-07
1.081396e+03	1.118809e+03	5.177730e-05	1.007149e-07	1.007149e-07
1.118809e+03	1.157517e+03	4.353338e-05	8.805797e-08	8.805797e-08
1.157517e+03	1.197563e+03	3.620561e-05	7.662434e-08	7.662434e-08
1.197563e+03	1.238995e+03	3.010033e-05	6.660869e-08	6.660869e-08
1.238995e+03	1.281861e+03	2.510057e-05	5.802562e-08	5.802562e-08
1.281861e+03	1.326210e+03	2.083428e-05	5.049043e-08	5.049043e-08
1.326210e+03	1.372092e+03	1.724844e-05	4.367473e-08	4.367473e-08
1.372092e+03	1.419563e+03	1.425268e-05	3.772306e-08	3.772306e-08
1.419563e+03	1.468675e+03	1.174139e-05	3.245000e-08	3.245000e-08
1.468675e+03	1.519487e+03	9.618210e-06	2.786659e-08	2.786659e-08
1.519487e+03	1.572057e+03	7.936249e-06	2.391552e-08	2.391552e-08
1.572057e+03	1.626445e+03	6.432807e-06	2.037722e-08	2.037722e-08
1.626445e+03	1.682715e+03	5.291518e-06	1.742818e-08	1.742818e-08
1.682715e+03	1.740932e+03	4.272213e-06	1.477381e-08	1.477381e-08
1.740932e+03	1.801163e+03	3.457412e-06	1.254272e-08	1.254272e-08
1.801163e+03	1.863478e+03	2.777479e-06	1.070808e-08	1.070808e-08
1.863478e+03	1.927949e+03	2.246658e-06	9.024128e-09	9.024128e-09
1.927949e+03	1.994650e+03	1.804112e-06	7.584529e-09	7.584529e-09
1.994650e+03	2.063659e+03	1.439932e-06	6.340176e-09	6.340176e-09
2.063659e+03	2.135055e+03	1.160153e-06	5.314668e-09	5.314668e-09
2.135055e+03	2.208922e+03	9.033291e-07	4.386184e-09	4.386184e-09
2.208922e+03	2.285344e+03	7.222651e-07	3.652626e-09	3.652626e-09
2.285344e+03	2.364410e+03	5.618353e-07	2.999398e-09	2.999398e-09
2.364410e+03	2.446211e+03	4.442981e-07	2.477416e-09	2.477416e-09
2.446211e+03	2.530843e+03	3.427584e-07	2.017720e-09	2.017720e-09
2.530843e+03	2.618402e+03	2.637287e-07	1.637637e-09	1.637637e-09
2.618402e+03	2.708991e+03	2.041156e-07	1.332961e-09	1.332961e-09
2.708991e+03	2.802714e+03	1.558201e-07	1.073253e-09	1.073253e-09
2.802714e+03	2.899680e+03	1.199547e-07	8.629959e-10	8.629959e-10
2.899680e+03	3.000000e+03	9.084204e-08	6.882817e-10	6.882817e-10
# END HISTO1D


# BEGIN HISTO1D //rds/project/dirac_vol4/rds-dirac-dp032/mai/CARDS/2_loop/zz/yoda_files/pheno/NLO.yoda.gz/zz/m_zz_log
LineColor=orange
LineStyle=solid
LineWidth=2pt
Path=//rds/project/rds-COVy5Vlv6JY/mai/CARDS/2_loop/zz/yoda_files/pheno/NLO.yoda.gz/zz/m_zz_log
Title=$\mathrm{NLO}_{\mathrm{VI}} ~ \mathrm{EW}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+02	1.034597e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.034597e+02	1.070391e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.070391e+02	1.107423e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.107423e+02	1.145737e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.145737e+02	1.185376e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.185376e+02	1.226386e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.226386e+02	1.268816e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.268816e+02	1.312713e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.312713e+02	1.358129e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.358129e+02	1.405116e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.405116e+02	1.453729e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.453729e+02	1.504023e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.504023e+02	1.556058e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.556058e+02	1.609893e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.609893e+02	1.665590e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.665590e+02	1.723215e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.723215e+02	1.782833e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.782833e+02	1.844513e+02	3.096568e-03	1.211115e-06	1.211115e-06
1.844513e+02	1.908328e+02	3.544143e-02	4.538709e-06	4.538709e-06
1.908328e+02	1.974350e+02	5.460795e-02	5.589021e-06	5.589021e-06
1.974350e+02	2.042657e+02	6.075890e-02	5.897331e-06	5.897331e-06
2.042657e+02	2.113327e+02	6.074896e-02	5.888021e-06	5.888021e-06
2.113327e+02	2.186442e+02	5.775476e-02	5.706498e-06	5.706498e-06
2.186442e+02	2.262086e+02	5.338924e-02	5.462211e-06	5.462211e-06
2.262086e+02	2.340347e+02	4.851223e-02	5.162702e-06	5.162702e-06
2.340347e+02	2.421316e+02	4.360284e-02	4.847364e-06	4.847364e-06
2.421316e+02	2.505087e+02	3.888645e-02	4.529815e-06	4.529815e-06
2.505087e+02	2.591755e+02	3.450365e-02	4.216884e-06	4.216884e-06
2.591755e+02	2.681422e+02	3.048683e-02	3.926512e-06	3.926512e-06
2.681422e+02	2.774191e+02	2.686866e-02	3.642545e-06	3.642545e-06
2.774191e+02	2.870170e+02	2.361884e-02	3.364718e-06	3.364718e-06
2.870170e+02	2.969469e+02	2.073501e-02	3.114399e-06	3.114399e-06
2.969469e+02	3.072204e+02	1.816802e-02	2.867303e-06	2.867303e-06
3.072204e+02	3.178493e+02	1.589496e-02	2.643880e-06	2.643880e-06
3.178493e+02	3.288459e+02	1.389220e-02	2.438873e-06	2.438873e-06
3.288459e+02	3.402230e+02	1.212853e-02	2.233661e-06	2.233661e-06
3.402230e+02	3.519937e+02	1.057556e-02	2.065532e-06	2.065532e-06
3.519937e+02	3.641716e+02	9.215086e-03	1.895693e-06	1.895693e-06
3.641716e+02	3.767708e+02	8.016699e-03	1.734658e-06	1.734658e-06
3.767708e+02	3.898060e+02	6.970030e-03	1.604162e-06	1.604162e-06
3.898060e+02	4.032921e+02	6.050499e-03	1.462106e-06	1.462106e-06
4.032921e+02	4.172448e+02	5.249323e-03	1.345804e-06	1.345804e-06
4.172448e+02	4.316802e+02	4.548351e-03	1.224857e-06	1.224857e-06
4.316802e+02	4.466150e+02	3.935629e-03	1.135236e-06	1.135236e-06
4.466150e+02	4.620666e+02	3.403575e-03	1.031101e-06	1.031101e-06
4.620666e+02	4.780527e+02	2.939402e-03	9.515451e-07	9.515451e-07
4.780527e+02	4.945919e+02	2.534968e-03	8.693869e-07	8.693869e-07
4.945919e+02	5.117033e+02	2.186517e-03	7.902360e-07	7.902360e-07
5.117033e+02	5.294067e+02	1.882138e-03	7.236870e-07	7.236870e-07
5.294067e+02	5.477226e+02	1.617577e-03	6.656994e-07	6.656994e-07
5.477226e+02	5.666721e+02	1.388439e-03	6.089006e-07	6.089006e-07
5.666721e+02	5.862773e+02	1.191991e-03	5.559668e-07	5.559668e-07
5.862773e+02	6.065607e+02	1.021941e-03	5.139836e-07	5.139836e-07
6.065607e+02	6.275459e+02	8.748308e-04	4.606540e-07	4.606540e-07
6.275459e+02	6.492571e+02	7.483184e-04	4.238857e-07	4.238857e-07
6.492571e+02	6.717194e+02	6.393513e-04	3.926831e-07	3.926831e-07
6.717194e+02	6.949589e+02	5.457411e-04	3.617616e-07	3.617616e-07
6.949589e+02	7.190024e+02	4.653586e-04	3.210368e-07	3.210368e-07
7.190024e+02	7.438777e+02	3.957383e-04	3.126935e-07	3.126935e-07
7.438777e+02	7.696136e+02	3.363604e-04	2.889413e-07	2.889413e-07
7.696136e+02	7.962400e+02	2.860244e-04	2.561686e-07	2.561686e-07
7.962400e+02	8.237875e+02	2.425628e-04	2.311249e-07	2.311249e-07
8.237875e+02	8.522880e+02	2.058319e-04	2.240249e-07	2.240249e-07
8.522880e+02	8.817746e+02	1.738766e-04	1.979678e-07	1.979678e-07
8.817746e+02	9.122814e+02	1.471174e-04	1.769272e-07	1.769272e-07
9.122814e+02	9.438436e+02	1.242981e-04	1.563351e-07	1.563351e-07
9.438436e+02	9.764977e+02	1.048148e-04	1.378857e-07	1.378857e-07
9.764977e+02	1.010282e+03	8.813851e-05	1.209157e-07	1.209157e-07
1.010282e+03	1.045234e+03	7.407362e-05	1.090267e-07	1.090267e-07
1.045234e+03	1.081396e+03	6.202135e-05	1.085684e-07	1.085684e-07
1.081396e+03	1.118809e+03	5.178270e-05	1.008326e-07	1.008326e-07
1.118809e+03	1.157517e+03	4.357580e-05	8.824540e-08	8.824540e-08
1.157517e+03	1.197563e+03	3.625368e-05	7.693963e-08	7.693963e-08
1.197563e+03	1.238995e+03	3.014078e-05	6.688716e-08	6.688716e-08
1.238995e+03	1.281861e+03	2.513218e-05	5.812458e-08	5.812458e-08
1.281861e+03	1.326210e+03	2.087341e-05	5.040633e-08	5.040633e-08
1.326210e+03	1.372092e+03	1.727911e-05	4.380815e-08	4.380815e-08
1.372092e+03	1.419563e+03	1.428499e-05	3.792428e-08	3.792428e-08
1.419563e+03	1.468675e+03	1.175225e-05	3.264141e-08	3.264141e-08
1.468675e+03	1.519487e+03	9.651915e-06	2.802281e-08	2.802281e-08
1.519487e+03	1.572057e+03	7.954759e-06	2.411993e-08	2.411993e-08
1.572057e+03	1.626445e+03	6.449847e-06	2.057617e-08	2.057617e-08
1.626445e+03	1.682715e+03	5.309712e-06	1.759497e-08	1.759497e-08
1.682715e+03	1.740932e+03	4.293354e-06	1.491433e-08	1.491433e-08
1.740932e+03	1.801163e+03	3.459232e-06	1.263478e-08	1.263478e-08
1.801163e+03	1.863478e+03	2.789858e-06	1.066712e-08	1.066712e-08
1.863478e+03	1.927949e+03	2.248305e-06	8.991984e-09	8.991984e-09
1.927949e+03	1.994650e+03	1.809297e-06	7.563536e-09	7.563536e-09
1.994650e+03	2.063659e+03	1.439808e-06	6.369881e-09	6.369881e-09
2.063659e+03	2.135055e+03	1.161230e-06	5.350288e-09	5.350288e-09
2.135055e+03	2.208922e+03	9.055410e-07	4.425196e-09	4.425196e-09
2.208922e+03	2.285344e+03	7.270316e-07	3.681328e-09	3.681328e-09
2.285344e+03	2.364410e+03	5.624681e-07	3.027764e-09	3.027764e-09
2.364410e+03	2.446211e+03	4.463200e-07	2.499123e-09	2.499123e-09
2.446211e+03	2.530843e+03	3.434045e-07	2.035407e-09	2.035407e-09
2.530843e+03	2.618402e+03	2.657695e-07	1.651253e-09	1.651253e-09
2.618402e+03	2.708991e+03	2.057484e-07	1.343614e-09	1.343614e-09
2.708991e+03	2.802714e+03	1.566774e-07	1.083157e-09	1.083157e-09
2.802714e+03	2.899680e+03	1.202616e-07	8.709962e-10	8.709962e-10
2.899680e+03	3.000000e+03	9.044113e-08	6.958574e-10	6.958574e-10
# END HISTO1D


# BEGIN HISTO1D //rds/project/dirac_vol4/rds-dirac-dp032/mai/CARDS/2_loop/zz/yoda_files/pheno/nNLO.yoda.gz/zz/m_zz_log
LineColor=violet
LineStyle=solid
LineWidth=2pt
Path=//rds/project/rds-COVy5Vlv6JY/mai/CARDS/2_loop/zz/yoda_files/pheno/nNLO.yoda.gz/zz/m_zz_log
Title=$\mathrm{nNLO}_{\mathrm{MR}} ~ \mathrm{EW}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+02	1.034597e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.034597e+02	1.070391e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.070391e+02	1.107423e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.107423e+02	1.145737e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.145737e+02	1.185376e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.185376e+02	1.226386e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.226386e+02	1.268816e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.268816e+02	1.312713e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.312713e+02	1.358129e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.358129e+02	1.405116e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.405116e+02	1.453729e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.453729e+02	1.504023e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.504023e+02	1.556058e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.556058e+02	1.609893e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.609893e+02	1.665590e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.665590e+02	1.723215e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.723215e+02	1.782833e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.782833e+02	1.844513e+02	3.097025e-03	1.211115e-06	1.211115e-06
1.844513e+02	1.908328e+02	3.544678e-02	4.538709e-06	4.538709e-06
1.908328e+02	1.974350e+02	5.461604e-02	5.589021e-06	5.589021e-06
1.974350e+02	2.042657e+02	6.076717e-02	5.897331e-06	5.897331e-06
2.042657e+02	2.113327e+02	6.075581e-02	5.888023e-06	5.888023e-06
2.113327e+02	2.186442e+02	5.775916e-02	5.706500e-06	5.706500e-06
2.186442e+02	2.262086e+02	5.339062e-02	5.462213e-06	5.462213e-06
2.262086e+02	2.340347e+02	4.851024e-02	5.162704e-06	5.162704e-06
2.340347e+02	2.421316e+02	4.359736e-02	4.847367e-06	4.847367e-06
2.421316e+02	2.505087e+02	3.887752e-02	4.529820e-06	4.529820e-06
2.505087e+02	2.591755e+02	3.449144e-02	4.216890e-06	4.216890e-06
2.591755e+02	2.681422e+02	3.047157e-02	3.926521e-06	3.926521e-06
2.681422e+02	2.774191e+02	2.685062e-02	3.642556e-06	3.642556e-06
2.774191e+02	2.870170e+02	2.359836e-02	3.364732e-06	3.364732e-06
2.870170e+02	2.969469e+02	2.071245e-02	3.114418e-06	3.114418e-06
2.969469e+02	3.072204e+02	1.814376e-02	2.867326e-06	2.867326e-06
3.072204e+02	3.178493e+02	1.586935e-02	2.643908e-06	2.643908e-06
3.178493e+02	3.288459e+02	1.386565e-02	2.438905e-06	2.438905e-06
3.288459e+02	3.402230e+02	1.210135e-02	2.233698e-06	2.233698e-06
3.402230e+02	3.519937e+02	1.054812e-02	2.065573e-06	2.065573e-06
3.519937e+02	3.641716e+02	9.187692e-03	1.895738e-06	1.895738e-06
3.641716e+02	3.767708e+02	7.989603e-03	1.734709e-06	1.734709e-06
3.767708e+02	3.898060e+02	6.943478e-03	1.604217e-06	1.604217e-06
3.898060e+02	4.032921e+02	6.024702e-03	1.462166e-06	1.462166e-06
4.032921e+02	4.172448e+02	5.224445e-03	1.345868e-06	1.345868e-06
4.172448e+02	4.316802e+02	4.524539e-03	1.224925e-06	1.224925e-06
4.316802e+02	4.466150e+02	3.912982e-03	1.135307e-06	1.135307e-06
4.466150e+02	4.620666e+02	3.382171e-03	1.031176e-06	1.031176e-06
4.620666e+02	4.780527e+02	2.919303e-03	9.516216e-07	9.516216e-07
4.780527e+02	4.945919e+02	2.516159e-03	8.694664e-07	8.694664e-07
4.945919e+02	5.117033e+02	2.169036e-03	7.903199e-07	7.903199e-07
5.117033e+02	5.294067e+02	1.865941e-03	7.237732e-07	7.237732e-07
5.294067e+02	5.477226e+02	1.602665e-03	6.657871e-07	6.657871e-07
5.477226e+02	5.666721e+02	1.374732e-03	6.089905e-07	6.089905e-07
5.666721e+02	5.862773e+02	1.179463e-03	5.560587e-07	5.560587e-07
5.862773e+02	6.065607e+02	1.010523e-03	5.140777e-07	5.140777e-07
6.065607e+02	6.275459e+02	8.644583e-04	4.607526e-07	4.607526e-07
6.275459e+02	6.492571e+02	7.389444e-04	4.239865e-07	4.239865e-07
6.492571e+02	6.717194e+02	6.308762e-04	3.927843e-07	3.927843e-07
6.717194e+02	6.949589e+02	5.381247e-04	3.618624e-07	3.618624e-07
6.949589e+02	7.190024e+02	4.585177e-04	3.211405e-07	3.211405e-07
7.190024e+02	7.438777e+02	3.896232e-04	3.127897e-07	3.127897e-07
7.438777e+02	7.696136e+02	3.309021e-04	2.890378e-07	2.890378e-07
7.696136e+02	7.962400e+02	2.811684e-04	2.562686e-07	2.562686e-07
7.962400e+02	8.237875e+02	2.382539e-04	2.312280e-07	2.312280e-07
8.237875e+02	8.522880e+02	2.020113e-04	2.241202e-07	2.241202e-07
8.522880e+02	8.817746e+02	1.704988e-04	1.980663e-07	1.980663e-07
8.817746e+02	9.122814e+02	1.441377e-04	1.770267e-07	1.770267e-07
9.122814e+02	9.438436e+02	1.216754e-04	1.564350e-07	1.564350e-07
9.438436e+02	9.764977e+02	1.025147e-04	1.379837e-07	1.379837e-07
9.764977e+02	1.010282e+03	8.612406e-05	1.210254e-07	1.210254e-07
1.010282e+03	1.045234e+03	7.231432e-05	1.091420e-07	1.091420e-07
1.045234e+03	1.081396e+03	6.048628e-05	1.086680e-07	1.086680e-07
1.081396e+03	1.118809e+03	5.044934e-05	1.009351e-07	1.009351e-07
1.118809e+03	1.157517e+03	4.241666e-05	8.834352e-08	8.834352e-08
1.157517e+03	1.197563e+03	3.525076e-05	7.703365e-08	7.703365e-08
1.197563e+03	1.238995e+03	2.927549e-05	6.697930e-08	6.697930e-08
1.238995e+03	1.281861e+03	2.438688e-05	5.823274e-08	5.823274e-08
1.281861e+03	1.326210e+03	2.023147e-05	5.053119e-08	5.053119e-08
1.326210e+03	1.372092e+03	1.673239e-05	4.393137e-08	4.393137e-08
1.372092e+03	1.419563e+03	1.381739e-05	3.804042e-08	3.804042e-08
1.419563e+03	1.468675e+03	1.134859e-05	3.275072e-08	3.275072e-08
1.468675e+03	1.519487e+03	9.313030e-06	2.812523e-08	2.812523e-08
1.519487e+03	1.572057e+03	7.667356e-06	2.421439e-08	2.421439e-08
1.572057e+03	1.626445e+03	6.203982e-06	2.066457e-08	2.066457e-08
1.626445e+03	1.682715e+03	5.103691e-06	1.767630e-08	1.767630e-08
1.682715e+03	1.740932e+03	4.121430e-06	1.499023e-08	1.499023e-08
1.740932e+03	1.801163e+03	3.315178e-06	1.271215e-08	1.271215e-08
1.801163e+03	1.863478e+03	2.668906e-06	1.076197e-08	1.076197e-08
1.863478e+03	1.927949e+03	2.147697e-06	9.078167e-09	9.078167e-09
1.927949e+03	1.994650e+03	1.725084e-06	7.642382e-09	7.642382e-09
1.994650e+03	2.063659e+03	1.371546e-06	6.440384e-09	6.440384e-09
2.063659e+03	2.135055e+03	1.105059e-06	5.413402e-09	5.413402e-09
2.135055e+03	2.208922e+03	8.598966e-07	4.482174e-09	4.482174e-09
2.208922e+03	2.285344e+03	6.895018e-07	3.732543e-09	3.732543e-09
2.285344e+03	2.364410e+03	5.319972e-07	3.073336e-09	3.073336e-09
2.364410e+03	2.446211e+03	4.215499e-07	2.539922e-09	2.539922e-09
2.446211e+03	2.530843e+03	3.240199e-07	2.070955e-09	2.070955e-09
2.530843e+03	2.618402e+03	2.500472e-07	1.682876e-09	1.682876e-09
2.618402e+03	2.708991e+03	1.933730e-07	1.371354e-09	1.371354e-09
2.708991e+03	2.802714e+03	1.469019e-07	1.107180e-09	1.107180e-09
2.802714e+03	2.899680e+03	1.126770e-07	8.915275e-10	8.915275e-10
2.899680e+03	3.000000e+03	8.448760e-08	7.134951e-10	7.134951e-10
# END HISTO1D


# BEGIN HISTO1D //rds/project/dirac_vol4/rds-dirac-dp032/mai/CARDS/2_loop/zz/yoda_files/pheno/LL2l.yoda.gz/zz/m_zz_log
LineColor=magenta
LineStyle=dashed
LineWidth=2pt
Path=//rds/project/rds-COVy5Vlv6JY/mai/CARDS/2_loop/zz/yoda_files/pheno/LL2l.yoda.gz/zz/m_zz_log
Title=$\mathrm{NNLO ~~ LL}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+02	1.034597e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.034597e+02	1.070391e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.070391e+02	1.107423e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.107423e+02	1.145737e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.145737e+02	1.185376e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.185376e+02	1.226386e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.226386e+02	1.268816e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.268816e+02	1.312713e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.312713e+02	1.358129e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.358129e+02	1.405116e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.405116e+02	1.453729e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.453729e+02	1.504023e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.504023e+02	1.556058e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.556058e+02	1.609893e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.609893e+02	1.665590e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.665590e+02	1.723215e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.723215e+02	1.782833e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.782833e+02	1.844513e+02	3.113447e-03	1.210782e-06	1.210782e-06
1.844513e+02	1.908328e+02	3.582313e-02	4.533682e-06	4.533682e-06
1.908328e+02	1.974350e+02	5.555559e-02	5.575778e-06	5.575778e-06
1.974350e+02	2.042657e+02	6.217651e-02	5.876714e-06	5.876714e-06
2.042657e+02	2.113327e+02	6.248640e-02	5.861684e-06	5.861684e-06
2.113327e+02	2.186442e+02	5.968153e-02	5.673242e-06	5.673242e-06
2.186442e+02	2.262086e+02	5.540330e-02	5.423734e-06	5.423734e-06
2.262086e+02	2.340347e+02	5.054115e-02	5.118188e-06	5.118188e-06
2.340347e+02	2.421316e+02	4.559118e-02	4.799155e-06	4.799155e-06
2.421316e+02	2.505087e+02	4.080042e-02	4.479538e-06	4.479538e-06
2.505087e+02	2.591755e+02	3.632210e-02	4.163698e-06	4.163698e-06
2.591755e+02	2.681422e+02	3.219752e-02	3.873597e-06	3.873597e-06
2.681422e+02	2.774191e+02	2.846408e-02	3.589095e-06	3.589095e-06
2.774191e+02	2.870170e+02	2.509755e-02	3.312771e-06	3.312771e-06
2.870170e+02	2.969469e+02	2.209820e-02	3.063752e-06	3.063752e-06
2.969469e+02	3.072204e+02	1.941890e-02	2.820058e-06	2.820058e-06
3.072204e+02	3.178493e+02	1.703990e-02	2.599248e-06	2.599248e-06
3.178493e+02	3.288459e+02	1.493667e-02	2.397759e-06	2.397759e-06
3.288459e+02	3.402230e+02	1.307828e-02	2.196057e-06	2.196057e-06
3.402230e+02	3.519937e+02	1.143740e-02	2.031341e-06	2.031341e-06
3.519937e+02	3.641716e+02	9.996009e-03	1.864310e-06	1.864310e-06
3.641716e+02	3.767708e+02	8.722538e-03	1.705661e-06	1.705661e-06
3.767708e+02	3.898060e+02	7.607486e-03	1.578668e-06	1.578668e-06
3.898060e+02	4.032921e+02	6.625104e-03	1.438590e-06	1.438590e-06
4.032921e+02	4.172448e+02	5.766799e-03	1.324883e-06	1.324883e-06
4.172448e+02	4.316802e+02	5.013483e-03	1.206022e-06	1.206022e-06
4.316802e+02	4.466150e+02	4.353382e-03	1.118564e-06	1.118564e-06
4.466150e+02	4.620666e+02	3.778090e-03	1.016098e-06	1.016098e-06
4.620666e+02	4.780527e+02	3.275338e-03	9.379187e-07	9.379187e-07
4.780527e+02	4.945919e+02	2.835341e-03	8.571114e-07	8.571114e-07
4.945919e+02	5.117033e+02	2.455367e-03	7.790746e-07	7.790746e-07
5.117033e+02	5.294067e+02	2.122345e-03	7.138698e-07	7.138698e-07
5.294067e+02	5.477226e+02	1.832047e-03	6.569929e-07	6.569929e-07
5.477226e+02	5.666721e+02	1.579574e-03	6.009167e-07	6.009167e-07
5.666721e+02	5.862773e+02	1.362221e-03	5.488205e-07	5.488205e-07
5.862773e+02	6.065607e+02	1.173477e-03	5.075708e-07	5.075708e-07
6.065607e+02	6.275459e+02	1.009638e-03	4.547267e-07	4.547267e-07
6.275459e+02	6.492571e+02	8.680801e-04	4.185343e-07	4.185343e-07
6.492571e+02	6.717194e+02	7.455461e-04	3.877935e-07	3.877935e-07
6.717194e+02	6.949589e+02	6.398451e-04	3.573967e-07	3.573967e-07
6.949589e+02	7.190024e+02	5.486988e-04	3.169292e-07	3.169292e-07
7.190024e+02	7.438777e+02	4.693419e-04	3.090897e-07	3.090897e-07
7.438777e+02	7.696136e+02	4.013961e-04	2.857732e-07	2.857732e-07
7.696136e+02	7.962400e+02	3.434971e-04	2.531985e-07	2.531985e-07
7.962400e+02	8.237875e+02	2.931366e-04	2.284459e-07	2.284459e-07
8.237875e+02	8.522880e+02	2.504040e-04	2.216162e-07	2.216162e-07
8.522880e+02	8.817746e+02	2.130768e-04	1.957988e-07	1.957988e-07
8.817746e+02	9.122814e+02	1.814737e-04	1.748837e-07	1.748837e-07
9.122814e+02	9.438436e+02	1.544521e-04	1.542351e-07	1.542351e-07
9.438436e+02	9.764977e+02	1.311443e-04	1.360201e-07	1.360201e-07
9.764977e+02	1.010282e+03	1.111895e-04	1.192497e-07	1.192497e-07
1.010282e+03	1.045234e+03	9.416219e-05	1.074145e-07	1.074145e-07
1.045234e+03	1.081396e+03	7.953656e-05	1.071202e-07	1.071202e-07
1.081396e+03	1.118809e+03	6.705012e-05	9.960100e-08	9.960100e-08
1.118809e+03	1.157517e+03	5.678539e-05	8.706019e-08	8.706019e-08
1.157517e+03	1.197563e+03	4.769735e-05	7.572726e-08	7.572726e-08
1.197563e+03	1.238995e+03	4.005621e-05	6.577848e-08	6.577848e-08
1.238995e+03	1.281861e+03	3.370636e-05	5.712189e-08	5.712189e-08
1.281861e+03	1.326210e+03	2.824846e-05	4.950955e-08	4.950955e-08
1.326210e+03	1.372092e+03	2.361100e-05	4.274461e-08	4.274461e-08
1.372092e+03	1.419563e+03	1.971503e-05	3.689545e-08	3.689545e-08
1.419563e+03	1.468675e+03	1.641328e-05	3.172055e-08	3.172055e-08
1.468675e+03	1.519487e+03	1.362887e-05	2.721030e-08	2.721030e-08
1.519487e+03	1.572057e+03	1.133719e-05	2.334133e-08	2.334133e-08
1.572057e+03	1.626445e+03	9.325598e-06	1.986882e-08	1.986882e-08
1.626445e+03	1.682715e+03	7.743339e-06	1.698458e-08	1.698458e-08
1.682715e+03	1.740932e+03	6.347610e-06	1.437790e-08	1.437790e-08
1.740932e+03	1.801163e+03	5.193850e-06	1.216450e-08	1.216450e-08
1.801163e+03	1.863478e+03	4.246153e-06	1.027258e-08	1.027258e-08
1.863478e+03	1.927949e+03	3.467246e-06	8.648255e-09	8.648255e-09
1.927949e+03	1.994650e+03	2.824075e-06	7.259725e-09	7.259725e-09
1.994650e+03	2.063659e+03	2.282838e-06	6.058054e-09	6.058054e-09
2.063659e+03	2.135055e+03	1.859008e-06	5.072467e-09	5.072467e-09
2.135055e+03	2.208922e+03	1.479294e-06	4.176559e-09	4.176559e-09
2.208922e+03	2.285344e+03	1.196539e-06	3.473663e-09	3.473663e-09
2.285344e+03	2.364410e+03	9.480588e-07	2.847310e-09	2.847310e-09
2.364410e+03	2.446211e+03	7.599027e-07	2.348206e-09	2.348206e-09
2.446211e+03	2.530843e+03	5.974231e-07	1.907876e-09	1.907876e-09
2.530843e+03	2.618402e+03	4.691377e-07	1.545432e-09	1.545432e-09
2.618402e+03	2.708991e+03	3.698893e-07	1.254756e-09	1.254756e-09
2.708991e+03	2.802714e+03	2.876163e-07	1.008810e-09	1.008810e-09
2.802714e+03	2.899680e+03	2.237321e-07	8.098190e-10	8.098190e-10
2.899680e+03	3.000000e+03	1.721230e-07	6.447174e-10	6.447174e-10
# END HISTO1D


# BEGIN HISTO1D //rds/project/dirac_vol4/rds-dirac-dp032/mai/CARDS/2_loop/zz/yoda_files/pheno/NLLaind.yoda.gz/zz/m_zz_log
LineColor=green
LineStyle=dashed
LineWidth=2pt
Path=//rds/project/rds-COVy5Vlv6JY/mai/CARDS/2_loop/zz/yoda_files/pheno/NLLaind.yoda.gz/zz/m_zz_log
Title=$\mathrm{NNLO ~~ NLL}~\mathrm{a.i.}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+02	1.034597e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.034597e+02	1.070391e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.070391e+02	1.107423e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.107423e+02	1.145737e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.145737e+02	1.185376e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.185376e+02	1.226386e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.226386e+02	1.268816e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.268816e+02	1.312713e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.312713e+02	1.358129e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.358129e+02	1.405116e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.405116e+02	1.453729e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.453729e+02	1.504023e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.504023e+02	1.556058e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.556058e+02	1.609893e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.609893e+02	1.665590e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.665590e+02	1.723215e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.723215e+02	1.782833e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.782833e+02	1.844513e+02	3.113468e-03	1.210782e-06	1.210782e-06
1.844513e+02	1.908328e+02	3.582210e-02	4.533682e-06	4.533682e-06
1.908328e+02	1.974350e+02	5.555120e-02	5.575778e-06	5.575778e-06
1.974350e+02	2.042657e+02	6.216785e-02	5.876714e-06	5.876714e-06
2.042657e+02	2.113327e+02	6.247317e-02	5.861684e-06	5.861684e-06
2.113327e+02	2.186442e+02	5.966376e-02	5.673242e-06	5.673242e-06
2.186442e+02	2.262086e+02	5.538118e-02	5.423733e-06	5.423733e-06
2.262086e+02	2.340347e+02	5.051499e-02	5.118186e-06	5.118186e-06
2.340347e+02	2.421316e+02	4.556138e-02	4.799154e-06	4.799154e-06
2.421316e+02	2.505087e+02	4.076737e-02	4.479535e-06	4.479535e-06
2.505087e+02	2.591755e+02	3.628622e-02	4.163695e-06	4.163695e-06
2.591755e+02	2.681422e+02	3.215927e-02	3.873592e-06	3.873592e-06
2.681422e+02	2.774191e+02	2.842390e-02	3.589090e-06	3.589090e-06
2.774191e+02	2.870170e+02	2.505586e-02	3.312764e-06	3.312764e-06
2.870170e+02	2.969469e+02	2.205539e-02	3.063744e-06	3.063744e-06
2.969469e+02	3.072204e+02	1.937537e-02	2.820049e-06	2.820049e-06
3.072204e+02	3.178493e+02	1.699603e-02	2.599237e-06	2.599237e-06
3.178493e+02	3.288459e+02	1.489277e-02	2.397747e-06	2.397747e-06
3.288459e+02	3.402230e+02	1.303465e-02	2.196043e-06	2.196043e-06
3.402230e+02	3.519937e+02	1.139434e-02	2.031326e-06	2.031326e-06
3.519937e+02	3.641716e+02	9.953728e-03	1.864293e-06	1.864293e-06
3.641716e+02	3.767708e+02	8.681297e-03	1.705642e-06	1.705642e-06
3.767708e+02	3.898060e+02	7.567444e-03	1.578648e-06	1.578648e-06
3.898060e+02	4.032921e+02	6.586431e-03	1.438569e-06	1.438569e-06
4.032921e+02	4.172448e+02	5.729603e-03	1.324860e-06	1.324860e-06
4.172448e+02	4.316802e+02	4.977878e-03	1.205998e-06	1.205998e-06
4.316802e+02	4.466150e+02	4.319416e-03	1.118539e-06	1.118539e-06
4.466150e+02	4.620666e+02	3.745830e-03	1.016072e-06	1.016072e-06
4.620666e+02	4.780527e+02	3.244807e-03	9.378920e-07	9.378920e-07
4.780527e+02	4.945919e+02	2.806561e-03	8.570839e-07	8.570839e-07
4.945919e+02	5.117033e+02	2.428312e-03	7.790457e-07	7.790457e-07
5.117033e+02	5.294067e+02	2.096997e-03	7.138403e-07	7.138403e-07
5.294067e+02	5.477226e+02	1.808366e-03	6.569629e-07	6.569629e-07
5.477226e+02	5.666721e+02	1.557530e-03	6.008861e-07	6.008861e-07
5.666721e+02	5.862773e+02	1.341745e-03	5.487892e-07	5.487892e-07
5.862773e+02	6.065607e+02	1.154516e-03	5.075389e-07	5.075389e-07
6.065607e+02	6.275459e+02	9.921183e-04	4.546934e-07	4.546934e-07
6.275459e+02	6.492571e+02	8.519557e-04	4.185002e-07	4.185002e-07
6.492571e+02	6.717194e+02	7.307221e-04	3.877593e-07	3.877593e-07
6.717194e+02	6.949589e+02	6.262695e-04	3.573626e-07	3.573626e-07
6.949589e+02	7.190024e+02	5.362788e-04	3.168940e-07	3.168940e-07
7.190024e+02	7.438777e+02	4.579953e-04	3.090570e-07	3.090570e-07
7.438777e+02	7.696136e+02	3.910685e-04	2.857403e-07	2.857403e-07
7.696136e+02	7.962400e+02	3.341230e-04	2.531645e-07	2.531645e-07
7.962400e+02	8.237875e+02	2.846361e-04	2.284107e-07	2.284107e-07
8.237875e+02	8.522880e+02	2.427249e-04	2.215837e-07	2.215837e-07
8.522880e+02	8.817746e+02	2.061417e-04	1.957652e-07	1.957652e-07
8.817746e+02	9.122814e+02	1.752333e-04	1.748496e-07	1.748496e-07
9.122814e+02	9.438436e+02	1.488427e-04	1.542007e-07	1.542007e-07
9.438436e+02	9.764977e+02	1.261183e-04	1.359863e-07	1.359863e-07
9.764977e+02	1.010282e+03	1.066958e-04	1.192119e-07	1.192119e-07
1.010282e+03	1.045234e+03	9.014797e-05	1.073745e-07	1.073745e-07
1.045234e+03	1.081396e+03	7.596400e-05	1.070856e-07	1.070856e-07
1.081396e+03	1.118809e+03	6.387919e-05	9.956549e-08	9.956549e-08
1.118809e+03	1.157517e+03	5.397634e-05	8.702607e-08	8.702607e-08
1.157517e+03	1.197563e+03	4.521298e-05	7.569442e-08	7.569442e-08
1.197563e+03	1.238995e+03	3.786303e-05	6.574614e-08	6.574614e-08
1.238995e+03	1.281861e+03	3.177509e-05	5.708401e-08	5.708401e-08
1.281861e+03	1.326210e+03	2.655309e-05	4.946566e-08	4.946566e-08
1.326210e+03	1.372092e+03	2.213136e-05	4.270067e-08	4.270067e-08
1.372092e+03	1.419563e+03	1.842236e-05	3.685378e-08	3.685378e-08
1.419563e+03	1.468675e+03	1.528636e-05	3.168138e-08	3.168138e-08
1.468675e+03	1.519487e+03	1.264805e-05	2.717322e-08	2.717322e-08
1.519487e+03	1.572057e+03	1.049122e-05	2.330692e-08	2.330692e-08
1.572057e+03	1.626445e+03	8.593293e-06	1.983649e-08	1.983649e-08
1.626445e+03	1.682715e+03	7.113505e-06	1.695472e-08	1.695472e-08
1.682715e+03	1.740932e+03	5.807019e-06	1.434985e-08	1.434985e-08
1.740932e+03	1.801163e+03	4.734139e-06	1.213589e-08	1.213589e-08
1.801163e+03	1.863478e+03	3.851618e-06	1.023752e-08	1.023752e-08
1.863478e+03	1.927949e+03	3.134332e-06	8.616306e-09	8.616306e-09
1.927949e+03	1.994650e+03	2.541586e-06	7.230428e-09	7.230428e-09
1.994650e+03	2.063659e+03	2.046448e-06	6.031351e-09	6.031351e-09
2.063659e+03	2.135055e+03	1.660386e-06	5.048402e-09	5.048402e-09
2.135055e+03	2.208922e+03	1.313549e-06	4.154645e-09	4.154645e-09
2.208922e+03	2.285344e+03	1.058101e-06	3.453899e-09	3.453899e-09
2.285344e+03	2.364410e+03	8.338002e-07	2.829638e-09	2.829638e-09
2.364410e+03	2.446211e+03	6.652615e-07	2.332328e-09	2.332328e-09
2.446211e+03	2.530843e+03	5.202972e-07	1.893854e-09	1.893854e-09
2.530843e+03	2.618402e+03	4.060223e-07	1.532924e-09	1.532924e-09
2.618402e+03	2.708991e+03	3.184144e-07	1.243683e-09	1.243683e-09
2.708991e+03	2.802714e+03	2.461713e-07	9.991764e-10	9.991764e-10
2.802714e+03	2.899680e+03	1.907240e-07	8.015121e-10	8.015121e-10
2.899680e+03	3.000000e+03	1.459305e-07	6.375482e-10	6.375482e-10
# END HISTO1D


# BEGIN HISTO1D //rds/project/dirac_vol4/rds-dirac-dp032/mai/CARDS/2_loop/zz/yoda_files/pheno/NLLad.yoda.gz/zz/m_zz_log
LineColor=orange
LineStyle=dashed
LineWidth=2pt
Path=//rds/project/rds-COVy5Vlv6JY/mai/CARDS/2_loop/zz/yoda_files/pheno/NLLad.yoda.gz/zz/m_zz_log
Title=$\mathrm{NNLO ~~ NLL}~\mathrm{a.d.}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+02	1.034597e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.034597e+02	1.070391e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.070391e+02	1.107423e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.107423e+02	1.145737e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.145737e+02	1.185376e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.185376e+02	1.226386e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.226386e+02	1.268816e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.268816e+02	1.312713e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.312713e+02	1.358129e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.358129e+02	1.405116e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.405116e+02	1.453729e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.453729e+02	1.504023e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.504023e+02	1.556058e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.556058e+02	1.609893e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.609893e+02	1.665590e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.665590e+02	1.723215e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.723215e+02	1.782833e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.782833e+02	1.844513e+02	3.113142e-03	1.210782e-06	1.210782e-06
1.844513e+02	1.908328e+02	3.581811e-02	4.533682e-06	4.533682e-06
1.908328e+02	1.974350e+02	5.554385e-02	5.575778e-06	5.575778e-06
1.974350e+02	2.042657e+02	6.215745e-02	5.876714e-06	5.876714e-06
2.042657e+02	2.113327e+02	6.245963e-02	5.861684e-06	5.861684e-06
2.113327e+02	2.186442e+02	5.964691e-02	5.673242e-06	5.673242e-06
2.186442e+02	2.262086e+02	5.536091e-02	5.423733e-06	5.423733e-06
2.262086e+02	2.340347e+02	5.049128e-02	5.118188e-06	5.118188e-06
2.340347e+02	2.421316e+02	4.553425e-02	4.799155e-06	4.799155e-06
2.421316e+02	2.505087e+02	4.073696e-02	4.479538e-06	4.479538e-06
2.505087e+02	2.591755e+02	3.625270e-02	4.163698e-06	4.163698e-06
2.591755e+02	2.681422e+02	3.212291e-02	3.873597e-06	3.873597e-06
2.681422e+02	2.774191e+02	2.838501e-02	3.589097e-06	3.589097e-06
2.774191e+02	2.870170e+02	2.501476e-02	3.312773e-06	3.312773e-06
2.870170e+02	2.969469e+02	2.201250e-02	3.063754e-06	3.063754e-06
2.969469e+02	3.072204e+02	1.933106e-02	2.820062e-06	2.820062e-06
3.072204e+02	3.178493e+02	1.695068e-02	2.599253e-06	2.599253e-06
3.178493e+02	3.288459e+02	1.484681e-02	2.397765e-06	2.397765e-06
3.288459e+02	3.402230e+02	1.298842e-02	2.196065e-06	2.196065e-06
3.402230e+02	3.519937e+02	1.134825e-02	2.031350e-06	2.031350e-06
3.519937e+02	3.641716e+02	9.908088e-03	1.864321e-06	1.864321e-06
3.641716e+02	3.767708e+02	8.636437e-03	1.705673e-06	1.705673e-06
3.767708e+02	3.898060e+02	7.523624e-03	1.578681e-06	1.578681e-06
3.898060e+02	4.032921e+02	6.543907e-03	1.438606e-06	1.438606e-06
4.032921e+02	4.172448e+02	5.688558e-03	1.324900e-06	1.324900e-06
4.172448e+02	4.316802e+02	4.938493e-03	1.206041e-06	1.206041e-06
4.316802e+02	4.466150e+02	4.281805e-03	1.118583e-06	1.118583e-06
4.466150e+02	4.620666e+02	3.710096e-03	1.016118e-06	1.016118e-06
4.620666e+02	4.780527e+02	3.211023e-03	9.379398e-07	9.379398e-07
4.780527e+02	4.945919e+02	2.774730e-03	8.571338e-07	8.571338e-07
4.945919e+02	5.117033e+02	2.398468e-03	7.790985e-07	7.790985e-07
5.117033e+02	5.294067e+02	2.069099e-03	7.138949e-07	7.138949e-07
5.294067e+02	5.477226e+02	1.782409e-03	6.570183e-07	6.570183e-07
5.477226e+02	5.666721e+02	1.533432e-03	6.009431e-07	6.009431e-07
5.666721e+02	5.862773e+02	1.319463e-03	5.488477e-07	5.488477e-07
5.862773e+02	6.065607e+02	1.133970e-03	5.075988e-07	5.075988e-07
6.065607e+02	6.275459e+02	9.732221e-04	4.547561e-07	4.547561e-07
6.275459e+02	6.492571e+02	8.346540e-04	4.185643e-07	4.185643e-07
6.492571e+02	6.717194e+02	7.148841e-04	3.878237e-07	3.878237e-07
6.717194e+02	6.949589e+02	6.118402e-04	3.574269e-07	3.574269e-07
6.949589e+02	7.190024e+02	5.231418e-04	3.169602e-07	3.169602e-07
7.190024e+02	7.438777e+02	4.460702e-04	3.091183e-07	3.091183e-07
7.438777e+02	7.696136e+02	3.802695e-04	2.858018e-07	2.858018e-07
7.696136e+02	7.962400e+02	3.243729e-04	2.532283e-07	2.532283e-07
7.962400e+02	8.237875e+02	2.758467e-04	2.284764e-07	2.284764e-07
8.237875e+02	8.522880e+02	2.348194e-04	2.216445e-07	2.216445e-07
8.522880e+02	8.817746e+02	1.990407e-04	1.958280e-07	1.958280e-07
8.817746e+02	9.122814e+02	1.688732e-04	1.749131e-07	1.749131e-07
9.122814e+02	9.438436e+02	1.431548e-04	1.542647e-07	1.542647e-07
9.438436e+02	9.764977e+02	1.210483e-04	1.360489e-07	1.360489e-07
9.764977e+02	1.010282e+03	1.021838e-04	1.192820e-07	1.192820e-07
1.010282e+03	1.045234e+03	8.613905e-05	1.074482e-07	1.074482e-07
1.045234e+03	1.081396e+03	7.241079e-05	1.071492e-07	1.071492e-07
1.081396e+03	1.118809e+03	6.074046e-05	9.963091e-08	9.963091e-08
1.118809e+03	1.157517e+03	5.120556e-05	8.708878e-08	8.708878e-08
1.157517e+03	1.197563e+03	4.277381e-05	7.575464e-08	7.575464e-08
1.197563e+03	1.238995e+03	3.572051e-05	6.580512e-08	6.580512e-08
1.238995e+03	1.281861e+03	2.989693e-05	5.715352e-08	5.715352e-08
1.281861e+03	1.326210e+03	2.490963e-05	4.954592e-08	4.954592e-08
1.326210e+03	1.372092e+03	2.070452e-05	4.278013e-08	4.278013e-08
1.372092e+03	1.419563e+03	1.718063e-05	3.692885e-08	3.692885e-08
1.419563e+03	1.468675e+03	1.420341e-05	3.175227e-08	3.175227e-08
1.468675e+03	1.519487e+03	1.171402e-05	2.723942e-08	2.723942e-08
1.519487e+03	1.572057e+03	9.687312e-06	2.336814e-08	2.336814e-08
1.572057e+03	1.626445e+03	7.897553e-06	1.989390e-08	1.989390e-08
1.626445e+03	1.682715e+03	6.518194e-06	1.700751e-08	1.700751e-08
1.682715e+03	1.740932e+03	5.298964e-06	1.439909e-08	1.439909e-08
1.740932e+03	1.801163e+03	4.302600e-06	1.218626e-08	1.218626e-08
1.801163e+03	1.863478e+03	3.482499e-06	1.029945e-08	1.029945e-08
1.863478e+03	1.927949e+03	2.823161e-06	8.672671e-09	8.672671e-09
1.927949e+03	1.994650e+03	2.277730e-06	7.282170e-09	7.282170e-09
1.994650e+03	2.063659e+03	1.827044e-06	6.077832e-09	6.077832e-09
2.063659e+03	2.135055e+03	1.476560e-06	5.090111e-09	5.090111e-09
2.135055e+03	2.208922e+03	1.160834e-06	4.192438e-09	4.192438e-09
2.208922e+03	2.285344e+03	9.306825e-07	3.487868e-09	3.487868e-09
2.285344e+03	2.364410e+03	7.287717e-07	2.859994e-09	2.859994e-09
2.364410e+03	2.446211e+03	5.784204e-07	2.359534e-09	2.359534e-09
2.446211e+03	2.530843e+03	4.500894e-07	1.917498e-09	1.917498e-09
2.530843e+03	2.618402e+03	3.485079e-07	1.554022e-09	1.554022e-09
2.618402e+03	2.708991e+03	2.717920e-07	1.262191e-09	1.262191e-09
2.708991e+03	2.802714e+03	2.086956e-07	1.015262e-09	1.015262e-09
2.802714e+03	2.899680e+03	1.609770e-07	8.152509e-10	8.152509e-10
2.899680e+03	3.000000e+03	1.223105e-07	6.494119e-10	6.494119e-10
# END HISTO1D


### BEGIN SPECIAL .*
##  \psset{linecolor=red}
###  \rput(0.45, 0.85){ $|\eta_Z|<3$}
### END SPECIAL


==> plots/hadron_level_comb/zz/pT_z0_log.dat <==
# BEGIN PLOT
Legend=1
LogY=1
Title=$ pp \to ZZ  \hspace{0.1 cm} @\hspace{0.1 cm} 13 \hspace{0.1 cm} \text{TeV}, \hspace{0.1 cm} \text{LO} \hspace{0.1 cm} \mathcal{O}(\alpha^2)$
XLabelSep=5
YLabelSep=10
LeftMargin=2.5
RightMargin=1
TopMargin=1
BottomMargin=1
YMin=4e-11

RatioPlot1=1
RatioPlot2=1
RatioPlot1YLabel=1/LO
RatioPlot2YLabel=1/LO
RatioPlot1YSize=5
RatioPlot2YSize=5
RatioPlot1YMin=0.0
RatioPlot1YMax=1.15
RatioPlot2YMin=0.72
RatioPlot2YMax=1.28
XLabel=$p_{\rm{T, Z}_1} \, \text{[GeV]}$
YLabel=$\frac{d\sigma}{dp_{\rm{T, Z}_1}}$
LegendXPos=0.58
LegendYPos=0.95
XMin=100
XMax=2000
LogX=1
Rebin=2
RatioPlot2Legend=True
RatioPlot2LegendXPos=0.05
RatioPlot2LegendYPos=0.4


DrawOnly=//rds/project/dirac_vol4/rds-dirac-dp032/mai/CARDS/2_loop/zz/yoda_files/pheno/lo.yoda.gz/zz/pT_z0_log //rds/project/dirac_vol4/rds-dirac-dp032/mai/CARDS/2_loop/zz/yoda_files/pheno/NLO.yoda.gz/zz/pT_z0_log //rds/project/dirac_vol4/rds-dirac-dp032/mai/CARDS/2_loop/zz/yoda_files/pheno/NLLp.yoda.gz/zz/pT_z0_log //rds/project/dirac_vol4/rds-dirac-dp032/mai/CARDS/2_loop/zz/yoda_files/pheno/nNLO.yoda.gz/zz/pT_z0_log

LegendOnly=//rds/project/dirac_vol4/rds-dirac-dp032/mai/CARDS/2_loop/zz/yoda_files/pheno/lo.yoda.gz/zz/pT_z0_log //rds/project/dirac_vol4/rds-dirac-dp032/mai/CARDS/2_loop/zz/yoda_files/pheno/NLO.yoda.gz/zz/pT_z0_log //rds/project/dirac_vol4/rds-dirac-dp032/mai/CARDS/2_loop/zz/yoda_files/pheno/NLLp.yoda.gz/zz/pT_z0_log //rds/project/dirac_vol4/rds-dirac-dp032/mai/CARDS/2_loop/zz/yoda_files/pheno/nNLO.yoda.gz/zz/pT_z0_log


RatioPlot1DrawOnly=//rds/project/dirac_vol4/rds-dirac-dp032/mai/CARDS/2_loop/zz/yoda_files/pheno/lo.yoda.gz/zz/pT_z0_log //rds/project/dirac_vol4/rds-dirac-dp032/mai/CARDS/2_loop/zz/yoda_files/pheno/NLLp.yoda.gz/zz/pT_z0_log //rds/project/dirac_vol4/rds-dirac-dp032/mai/CARDS/2_loop/zz/yoda_files/pheno/NLO.yoda.gz/zz/pT_z0_log //rds/project/dirac_vol4/rds-dirac-dp032/mai/CARDS/2_loop/zz/yoda_files/pheno/nNLO.yoda.gz/zz/pT_z0_log


RatioPlot2DrawOnly=//rds/project/dirac_vol4/rds-dirac-dp032/mai/CARDS/2_loop/zz/yoda_files/pheno/lo.yoda.gz/zz/pT_z0_log //rds/project/dirac_vol4/rds-dirac-dp032/mai/CARDS/2_loop/zz/yoda_files/pheno/LL2l.yoda.gz/zz/pT_z0_log //rds/project/dirac_vol4/rds-dirac-dp032/mai/CARDS/2_loop/zz/yoda_files/pheno/NLLaind.yoda.gz/zz/pT_z0_log //rds/project/dirac_vol4/rds-dirac-dp032/mai/CARDS/2_loop/zz/yoda_files/pheno/NLLad.yoda.gz/zz/pT_z0_log //rds/project/dirac_vol4/rds-dirac-dp032/mai/CARDS/2_loop/zz/yoda_files/pheno/SUD2l.yoda.gz/zz/pT_z0_log

RatioPlot2LegendOnly=//rds/project/dirac_vol4/rds-dirac-dp032/mai/CARDS/2_loop/zz/yoda_files/pheno/LL2l.yoda.gz/zz/pT_z0_log //rds/project/dirac_vol4/rds-dirac-dp032/mai/CARDS/2_loop/zz/yoda_files/pheno/NLLaind.yoda.gz/zz/pT_z0_log //rds/project/dirac_vol4/rds-dirac-dp032/mai/CARDS/2_loop/zz/yoda_files/pheno/NLLad.yoda.gz/zz/pT_z0_log //rds/project/dirac_vol4/rds-dirac-dp032/mai/CARDS/2_loop/zz/yoda_files/pheno/SUD2l.yoda.gz/zz/pT_z0_log

RatioPlot1Reference=//rds/project/dirac_vol4/rds-dirac-dp032/mai/CARDS/2_loop/zz/yoda_files/pheno/lo.yoda.gz/zz/pT_z0_log
RatioPlot2Reference=//rds/project/dirac_vol4/rds-dirac-dp032/mai/CARDS/2_loop/zz/yoda_files/pheno/lo.yoda.gz/zz/pT_z0_log
# END PLOT

# BEGIN HISTO1D //rds/project/dirac_vol4/rds-dirac-dp032/mai/CARDS/2_loop/zz/yoda_files/pheno/lo.yoda.gz/zz/pT_z0_log
LineColor=blue
LineStyle=solid
LineWidth=2pt
Path=//rds/project/rds-COVy5Vlv6JY/mai/CARDS/2_loop/zz/yoda_files/pheno/lo.yoda.gz/zz/pT_z0_log
ScaledBy=3.36901388445784480e-10
Title=LO
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+02	1.034597e+02	2.892774e-02	6.189730e-06	6.189730e-06
1.034597e+02	1.070391e+02	2.645080e-02	5.827132e-06	5.827132e-06
1.070391e+02	1.107423e+02	2.411101e-02	5.480007e-06	5.480007e-06
1.107423e+02	1.145737e+02	2.191846e-02	5.141667e-06	5.141667e-06
1.145737e+02	1.185376e+02	1.985485e-02	4.813326e-06	4.813326e-06
1.185376e+02	1.226386e+02	1.794395e-02	4.500837e-06	4.500837e-06
1.226386e+02	1.268816e+02	1.616455e-02	4.202545e-06	4.202545e-06
1.268816e+02	1.312713e+02	1.452367e-02	3.915405e-06	3.915405e-06
1.312713e+02	1.358129e+02	1.301345e-02	3.642632e-06	3.642632e-06
1.358129e+02	1.405116e+02	1.163143e-02	3.382196e-06	3.382196e-06
1.405116e+02	1.453729e+02	1.036524e-02	3.137104e-06	3.137104e-06
1.453729e+02	1.504023e+02	9.225590e-03	2.911059e-06	2.911059e-06
1.504023e+02	1.556058e+02	8.178570e-03	2.687554e-06	2.687554e-06
1.556058e+02	1.609893e+02	7.243065e-03	2.481334e-06	2.481334e-06
1.609893e+02	1.665590e+02	6.393583e-03	2.288559e-06	2.288559e-06
1.665590e+02	1.723215e+02	5.632948e-03	2.107254e-06	2.107254e-06
1.723215e+02	1.782833e+02	4.952441e-03	1.936044e-06	1.936044e-06
1.782833e+02	1.844513e+02	4.346749e-03	1.779737e-06	1.779737e-06
1.844513e+02	1.908328e+02	3.807517e-03	1.631620e-06	1.631620e-06
1.908328e+02	1.974350e+02	3.324068e-03	1.496637e-06	1.496637e-06
1.974350e+02	2.042657e+02	2.901849e-03	1.370257e-06	1.370257e-06
2.042657e+02	2.113327e+02	2.524655e-03	1.251215e-06	1.251215e-06
2.113327e+02	2.186442e+02	2.194870e-03	1.144948e-06	1.144948e-06
2.186442e+02	2.262086e+02	1.904827e-03	1.044306e-06	1.044306e-06
2.262086e+02	2.340347e+02	1.649164e-03	9.508730e-07	9.508730e-07
2.340347e+02	2.421316e+02	1.423645e-03	8.661003e-07	8.661003e-07
2.421316e+02	2.505087e+02	1.227975e-03	7.874705e-07	7.874705e-07
2.505087e+02	2.591755e+02	1.059544e-03	7.199067e-07	7.199067e-07
2.591755e+02	2.681422e+02	9.101149e-04	6.519702e-07	6.519702e-07
2.681422e+02	2.774191e+02	7.827117e-04	5.936376e-07	5.936376e-07
2.774191e+02	2.870170e+02	6.695429e-04	5.383438e-07	5.383438e-07
2.870170e+02	2.969469e+02	5.739275e-04	4.872508e-07	4.872508e-07
2.969469e+02	3.072204e+02	4.905935e-04	4.428481e-07	4.428481e-07
3.072204e+02	3.178493e+02	4.187549e-04	4.026269e-07	4.026269e-07
3.178493e+02	3.288459e+02	3.565980e-04	3.657759e-07	3.657759e-07
3.288459e+02	3.402230e+02	3.039129e-04	3.295892e-07	3.295892e-07
3.402230e+02	3.519937e+02	2.574101e-04	2.989732e-07	2.989732e-07
3.519937e+02	3.641716e+02	2.181632e-04	2.728847e-07	2.728847e-07
3.641716e+02	3.767708e+02	1.847303e-04	2.433009e-07	2.433009e-07
3.767708e+02	3.898060e+02	1.565257e-04	2.176488e-07	2.176488e-07
3.898060e+02	4.032921e+02	1.321884e-04	1.969150e-07	1.969150e-07
4.032921e+02	4.172448e+02	1.113308e-04	1.762618e-07	1.762618e-07
4.172448e+02	4.316802e+02	9.367347e-05	1.556731e-07	1.556731e-07
4.316802e+02	4.466150e+02	7.899878e-05	1.379846e-07	1.379846e-07
4.466150e+02	4.620666e+02	6.609439e-05	1.216418e-07	1.216418e-07
4.620666e+02	4.780527e+02	5.538118e-05	1.076316e-07	1.076316e-07
4.780527e+02	4.945919e+02	4.622884e-05	9.544042e-08	9.544042e-08
4.945919e+02	5.117033e+02	3.856622e-05	8.581136e-08	8.581136e-08
5.117033e+02	5.294067e+02	3.210946e-05	7.781409e-08	7.781409e-08
5.294067e+02	5.477226e+02	2.668010e-05	6.843011e-08	6.843011e-08
5.477226e+02	5.666721e+02	2.231977e-05	5.928956e-08	5.928956e-08
5.666721e+02	5.862773e+02	1.834018e-05	5.074841e-08	5.074841e-08
5.862773e+02	6.065607e+02	1.521108e-05	4.369109e-08	4.369109e-08
6.065607e+02	6.275459e+02	1.254300e-05	3.743098e-08	3.743098e-08
6.275459e+02	6.492571e+02	1.031656e-05	3.198080e-08	3.198080e-08
6.492571e+02	6.717194e+02	8.478410e-06	2.731503e-08	2.731503e-08
6.717194e+02	6.949589e+02	6.952929e-06	2.328248e-08	2.328248e-08
6.949589e+02	7.190024e+02	5.706137e-06	1.985530e-08	1.985530e-08
7.190024e+02	7.438777e+02	4.653745e-06	1.679242e-08	1.679242e-08
7.438777e+02	7.696136e+02	3.755988e-06	1.415960e-08	1.415960e-08
7.696136e+02	7.962400e+02	3.075703e-06	1.201282e-08	1.201282e-08
7.962400e+02	8.237875e+02	2.492029e-06	1.010322e-08	1.010322e-08
8.237875e+02	8.522880e+02	2.007733e-06	8.461526e-09	8.461526e-09
8.522880e+02	8.817746e+02	1.593690e-06	7.033607e-09	7.033607e-09
8.817746e+02	9.122814e+02	1.276728e-06	5.864973e-09	5.864973e-09
9.122814e+02	9.438436e+02	1.027186e-06	4.884561e-09	4.884561e-09
9.438436e+02	9.764977e+02	8.115492e-07	4.027310e-09	4.027310e-09
9.764977e+02	1.010282e+03	6.488668e-07	3.343905e-09	3.343905e-09
1.010282e+03	1.045234e+03	5.150621e-07	2.758937e-09	2.758937e-09
1.045234e+03	1.081396e+03	4.059756e-07	2.256026e-09	2.256026e-09
1.081396e+03	1.118809e+03	3.147083e-07	1.835364e-09	1.835364e-09
1.118809e+03	1.157517e+03	2.444005e-07	1.485224e-09	1.485224e-09
1.157517e+03	1.197563e+03	1.904298e-07	1.205179e-09	1.205179e-09
1.197563e+03	1.238995e+03	1.483601e-07	9.760612e-10	9.760612e-10
1.238995e+03	1.281861e+03	1.123206e-07	7.760534e-10	7.760534e-10
1.281861e+03	1.326210e+03	8.719583e-08	6.275640e-10	6.275640e-10
1.326210e+03	1.372092e+03	6.568288e-08	4.951219e-10	4.951219e-10
1.372092e+03	1.419563e+03	4.995246e-08	3.948426e-10	3.948426e-10
1.419563e+03	1.468675e+03	3.756145e-08	3.096724e-10	3.096724e-10
1.468675e+03	1.519487e+03	2.772111e-08	2.410907e-10	2.410907e-10
1.519487e+03	1.572057e+03	2.047111e-08	1.879050e-10	1.879050e-10
1.572057e+03	1.626445e+03	1.496804e-08	1.454051e-10	1.454051e-10
1.626445e+03	1.682715e+03	1.115304e-08	1.137544e-10	1.137544e-10
1.682715e+03	1.740932e+03	7.882383e-09	8.506203e-11	8.506203e-11
1.740932e+03	1.801163e+03	5.852684e-09	6.652714e-11	6.652714e-11
1.801163e+03	1.863478e+03	3.967178e-09	4.925754e-11	4.925754e-11
1.863478e+03	1.927949e+03	2.810741e-09	3.710122e-11	3.710122e-11
1.927949e+03	1.994650e+03	1.954019e-09	2.782758e-11	2.782758e-11
1.994650e+03	2.063659e+03	1.351706e-09	2.083610e-11	2.083610e-11
2.063659e+03	2.135055e+03	9.059964e-10	1.546995e-11	1.546995e-11
2.135055e+03	2.208922e+03	6.194837e-10	1.155960e-11	1.155960e-11
2.208922e+03	2.285344e+03	4.132241e-10	8.531238e-12	8.531238e-12
2.285344e+03	2.364410e+03	2.671210e-10	6.225006e-12	6.225006e-12
2.364410e+03	2.446211e+03	1.709928e-10	4.496018e-12	4.496018e-12
2.446211e+03	2.530843e+03	1.071921e-10	3.220798e-12	3.220798e-12
2.530843e+03	2.618402e+03	6.675768e-11	2.335428e-12	2.335428e-12
2.618402e+03	2.708991e+03	4.393770e-11	1.690650e-12	1.690650e-12
2.708991e+03	2.802714e+03	2.494307e-11	1.162282e-12	1.162282e-12
2.802714e+03	2.899680e+03	1.515716e-11	8.207644e-13	8.207644e-13
2.899680e+03	3.000000e+03	9.332953e-12	5.605220e-13	5.605220e-13
# END HISTO1D

# BEGIN HISTO1D //rds/project/dirac_vol4/rds-dirac-dp032/mai/CARDS/2_loop/zz/yoda_files/pheno/SUD2l.yoda.gz/zz/pT_z0_log
LineColor=red
LineStyle=dashed
LineWidth=2pt
Path=//rds/project/rds-COVy5Vlv6JY/mai/CARDS/2_loop/zz/yoda_files/pheno/SUD2l.yoda.gz/zz/pT_z0_log
Title=$\mathrm{NNLO ~~ LL+NLL}$
# xlow   xhigh   val     errminus        errplus
1.000000e+02    1.034597e+02    2.887718e-02    6.189927e-06    6.189927e-06
1.034597e+02    1.070391e+02    2.640515e-02    5.827331e-06    5.827331e-06
1.070391e+02    1.107423e+02    2.407000e-02    5.480208e-06    5.480208e-06
1.107423e+02    1.145737e+02    2.188187e-02    5.141871e-06    5.141871e-06
1.145737e+02    1.185376e+02    1.982240e-02    4.813533e-06    4.813533e-06
1.185376e+02    1.226386e+02    1.791536e-02    4.501045e-06    4.501045e-06
1.226386e+02    1.268816e+02    1.613958e-02    4.202755e-06    4.202755e-06
1.268816e+02    1.312713e+02    1.450208e-02    3.915617e-06    3.915617e-06
1.312713e+02    1.358129e+02    1.299496e-02    3.642847e-06    3.642847e-06
1.358129e+02    1.405116e+02    1.161575e-02    3.382412e-06    3.382412e-06
1.405116e+02    1.453729e+02    1.035217e-02    3.137321e-06    3.137321e-06
1.453729e+02    1.504023e+02    9.214847e-03    2.911277e-06    2.911277e-06
1.504023e+02    1.556058e+02    8.169939e-03    2.687774e-06    2.687774e-06
1.556058e+02    1.609893e+02    7.236326e-03    2.481555e-06    2.481555e-06
1.609893e+02    1.665590e+02    6.388515e-03    2.288781e-06    2.288781e-06
1.665590e+02    1.723215e+02    5.629341e-03    2.107476e-06    2.107476e-06
1.723215e+02    1.782833e+02    4.950133e-03    1.936267e-06    1.936267e-06
1.782833e+02    1.844513e+02    4.345572e-03    1.779959e-06    1.779959e-06
1.844513e+02    1.908328e+02    3.807310e-03    1.631839e-06    1.631839e-06
1.908328e+02    1.974350e+02    3.324696e-03    1.496856e-06    1.496856e-06
1.974350e+02    2.042657e+02    2.903131e-03    1.370474e-06    1.370474e-06
2.042657e+02    2.113327e+02    2.526508e-03    1.251430e-06    1.251430e-06
2.113327e+02    2.186442e+02    2.197180e-03    1.145161e-06    1.145161e-06
2.186442e+02    2.262086e+02    1.907490e-03    1.044516e-06    1.044516e-06
2.262086e+02    2.340347e+02    1.652090e-03    9.510804e-07    9.510804e-07
2.340347e+02    2.421316e+02    1.426752e-03    8.663045e-07    8.663045e-07
2.421316e+02    2.505087e+02    1.231211e-03    7.876700e-07    7.876700e-07
2.505087e+02    2.591755e+02    1.062847e-03    7.201012e-07    7.201012e-07
2.591755e+02    2.681422e+02    9.133999e-04    6.521610e-07    6.521610e-07
2.681422e+02    2.774191e+02    7.859826e-04    5.938236e-07    5.938236e-07
2.774191e+02    2.870170e+02    6.727555e-04    5.385243e-07    5.385243e-07
2.870170e+02    2.969469e+02    5.770495e-04    4.874271e-07    4.874271e-07
2.969469e+02    3.072204e+02    4.936041e-04    4.430189e-07    4.430189e-07
3.072204e+02    3.178493e+02    4.216197e-04    4.027908e-07    4.027908e-07
3.178493e+02    3.288459e+02    3.593253e-04    3.659337e-07    3.659337e-07
3.288459e+02    3.402230e+02    3.064902e-04    3.297415e-07    3.297415e-07
3.402230e+02    3.519937e+02    2.598367e-04    2.991194e-07    2.991194e-07
3.519937e+02    3.641716e+02    2.204346e-04    2.730245e-07    2.730245e-07
3.641716e+02    3.767708e+02    1.868381e-04    2.434366e-07    2.434366e-07
3.767708e+02    3.898060e+02    1.584771e-04    2.177794e-07    2.177794e-07
3.898060e+02    4.032921e+02    1.339894e-04    1.970405e-07    1.970405e-07
4.032921e+02    4.172448e+02    1.129810e-04    1.763822e-07    1.763822e-07
4.172448e+02    4.316802e+02    9.517859e-05    1.557895e-07    1.557895e-07
4.316802e+02    4.466150e+02    8.037148e-05    1.380977e-07    1.380977e-07
4.466150e+02    4.620666e+02    6.733562e-05    1.217505e-07    1.217505e-07
4.620666e+02    4.780527e+02    5.650665e-05    1.077376e-07    1.077376e-07
4.780527e+02    4.945919e+02    4.723933e-05    9.554321e-08    9.554321e-08
4.945919e+02    5.117033e+02    3.947472e-05    8.590931e-08    8.590931e-08
5.117033e+02    5.294067e+02    3.291929e-05    7.790509e-08    7.790509e-08
5.294067e+02    5.477226e+02    2.740363e-05    6.851816e-08    6.851816e-08
5.477226e+02    5.666721e+02    2.296420e-05    5.937449e-08    5.937449e-08
5.666721e+02    5.862773e+02    1.890953e-05    5.083074e-08    5.083074e-08
5.862773e+02    6.065607e+02    1.571419e-05    4.377189e-08    4.377189e-08
6.065607e+02    6.275459e+02    1.298707e-05    3.751243e-08    3.751243e-08
6.275459e+02    6.492571e+02    1.070424e-05    3.206067e-08    3.206067e-08
6.492571e+02    6.717194e+02    8.814881e-06    2.739080e-08    2.739080e-08
6.717194e+02    6.949589e+02    7.248831e-06    2.335370e-08    2.335370e-08
6.949589e+02    7.190024e+02    5.960522e-06    1.992031e-08    1.992031e-08
7.190024e+02    7.438777e+02    4.874478e-06    1.685341e-08    1.685341e-08
7.438777e+02    7.696136e+02    3.948022e-06    1.421756e-08    1.421756e-08
7.696136e+02    7.962400e+02    3.239427e-06    1.206631e-08    1.206631e-08
7.962400e+02    8.237875e+02    2.630857e-06    1.015233e-08    1.015233e-08
8.237875e+02    8.522880e+02    2.128210e-06    8.509395e-09    8.509395e-09
8.522880e+02    8.817746e+02    1.693767e-06    7.078658e-09    7.078658e-09
8.817746e+02    9.122814e+02    1.361145e-06    5.909264e-09    5.909264e-09
9.122814e+02    9.438436e+02    1.098672e-06    4.925641e-09    4.925641e-09
9.438436e+02    9.764977e+02    8.713102e-07    4.064037e-09    4.064037e-09
9.764977e+02    1.010282e+03    6.991765e-07    3.376932e-09    3.376932e-09
1.010282e+03    1.045234e+03    5.560889e-07    2.787739e-09    2.787739e-09
1.045234e+03    1.081396e+03    4.403446e-07    2.281697e-09    2.281697e-09
1.081396e+03    1.118809e+03    3.429324e-07    1.858241e-09    1.858241e-09
1.118809e+03    1.157517e+03    2.677341e-07    1.505765e-09    1.505765e-09
1.157517e+03    1.197563e+03    2.087886e-07    1.222325e-09    1.222325e-09
1.197563e+03    1.238995e+03    1.636551e-07    9.914371e-10    9.914371e-10
1.238995e+03    1.281861e+03    1.246231e-07    7.895914e-10    7.895914e-10
1.281861e+03    1.326210e+03    9.694327e-08    6.389525e-10    6.389525e-10
1.326210e+03    1.372092e+03    7.356262e-08    5.050875e-10    5.050875e-10
1.372092e+03    1.419563e+03    5.606716e-08    4.030821e-10    4.030821e-10
1.419563e+03    1.468675e+03    4.247143e-08    3.169176e-10    3.169176e-10
1.468675e+03    1.519487e+03    3.152956e-08    2.472586e-10    2.472586e-10
1.519487e+03    1.572057e+03    2.340318e-08    1.930882e-10    1.930882e-10
1.572057e+03    1.626445e+03    1.719761e-08    1.496508e-10    1.496508e-10
1.626445e+03    1.682715e+03    1.282860e-08    1.172014e-10    1.172014e-10
1.682715e+03    1.740932e+03    9.173996e-09    8.804190e-11    8.804190e-11
1.740932e+03    1.801163e+03    6.825344e-09    6.891034e-11    6.891034e-11
1.801163e+03    1.863478e+03    4.692798e-09    5.123399e-11    5.123399e-11
1.863478e+03    1.927949e+03    3.355354e-09    3.873689e-11    3.873689e-11
1.927949e+03    1.994650e+03    2.348585e-09    2.914405e-11    2.914405e-11
1.994650e+03    2.063659e+03    1.634200e-09    2.186029e-11    2.186029e-11
2.063659e+03    2.135055e+03    1.111436e-09    1.629326e-11    1.629326e-11
2.135055e+03    2.208922e+03    7.605052e-10    1.217788e-11    1.217788e-11
2.208922e+03    2.285344e+03    5.094434e-10    9.000273e-12    9.000273e-12
2.285344e+03    2.364410e+03    3.358220e-10    6.601537e-12    6.601537e-12
2.364410e+03    2.446211e+03    2.158992e-10    4.775097e-12    4.775097e-12
2.446211e+03    2.530843e+03    1.402415e-10    3.448514e-12    3.448514e-12
2.530843e+03    2.618402e+03    8.669681e-11    2.489927e-12    2.489927e-12
2.618402e+03    2.708991e+03    5.824918e-11    1.809303e-12    1.809303e-12
2.708991e+03    2.802714e+03    3.359863e-11    1.248765e-12    1.248765e-12
2.802714e+03    2.899680e+03    2.050616e-11    8.785798e-13    8.785798e-13
2.899680e+03    3.000000e+03    1.285354e-11    6.036731e-13    6.036731e-13
# END HISTO1D


# BEGIN HISTO1D //rds/project/dirac_vol4/rds-dirac-dp032/mai/CARDS/2_loop/zz/yoda_files/pheno/NLLp.yoda.gz/zz/pT_z0_log
LineColor=red
LineStyle=solid
LineWidth=2pt
Path=//rds/project/rds-COVy5Vlv6JY/mai/CARDS/2_loop/zz/yoda_files/pheno/NLLp.yoda.gz/zz/pT_z0_log
Title=$\mathrm{NLL'}_{\mathrm{VI}} ~ \mathrm{EW}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+02	1.034597e+02	2.666645e-02	6.261903e-06	6.261903e-06
1.034597e+02	1.070391e+02	2.432285e-02	5.899175e-06	5.899175e-06
1.070391e+02	1.107423e+02	2.211650e-02	5.550887e-06	5.550887e-06
1.107423e+02	1.145737e+02	2.004967e-02	5.211661e-06	5.211661e-06
1.145737e+02	1.185376e+02	1.810829e-02	4.882609e-06	4.882609e-06
1.185376e+02	1.226386e+02	1.631751e-02	4.568648e-06	4.568648e-06
1.226386e+02	1.268816e+02	1.465310e-02	4.268275e-06	4.268275e-06
1.268816e+02	1.312713e+02	1.312061e-02	3.979288e-06	3.979288e-06
1.312713e+02	1.358129e+02	1.171636e-02	3.704758e-06	3.704758e-06
1.358129e+02	1.405116e+02	1.043370e-02	3.441587e-06	3.441587e-06
1.405116e+02	1.453729e+02	9.263102e-03	3.193357e-06	3.193357e-06
1.453729e+02	1.504023e+02	8.212640e-03	2.964228e-06	2.964228e-06
1.504023e+02	1.556058e+02	7.249680e-03	2.738212e-06	2.738212e-06
1.556058e+02	1.609893e+02	6.393380e-03	2.529383e-06	2.529383e-06
1.609893e+02	1.665590e+02	5.617814e-03	2.333854e-06	2.333854e-06
1.665590e+02	1.723215e+02	4.927037e-03	2.149520e-06	2.149520e-06
1.723215e+02	1.782833e+02	4.310270e-03	1.975781e-06	1.975781e-06
1.782833e+02	1.844513e+02	3.763867e-03	1.817078e-06	1.817078e-06
1.844513e+02	1.908328e+02	3.280470e-03	1.665837e-06	1.665837e-06
1.908328e+02	1.974350e+02	2.846822e-03	1.528573e-06	1.528573e-06
1.974350e+02	2.042657e+02	2.471874e-03	1.399552e-06	1.399552e-06
2.042657e+02	2.113327e+02	2.137706e-03	1.278431e-06	1.278431e-06
2.113327e+02	2.186442e+02	1.846921e-03	1.170146e-06	1.170146e-06
2.186442e+02	2.262086e+02	1.593169e-03	1.067566e-06	1.067566e-06
2.262086e+02	2.340347e+02	1.370000e-03	9.724892e-07	9.724892e-07
2.340347e+02	2.421316e+02	1.174560e-03	8.860791e-07	8.860791e-07
2.421316e+02	2.505087e+02	1.005893e-03	8.058251e-07	8.058251e-07
2.505087e+02	2.591755e+02	8.618107e-04	7.368377e-07	7.368377e-07
2.591755e+02	2.681422e+02	7.350274e-04	6.675483e-07	6.675483e-07
2.681422e+02	2.774191e+02	6.271686e-04	6.081556e-07	6.081556e-07
2.774191e+02	2.870170e+02	5.320739e-04	5.518701e-07	5.518701e-07
2.870170e+02	2.969469e+02	4.523641e-04	4.998475e-07	4.998475e-07
2.969469e+02	3.072204e+02	3.833400e-04	4.545518e-07	4.545518e-07
3.072204e+02	3.178493e+02	3.247097e-04	4.133344e-07	4.133344e-07
3.178493e+02	3.288459e+02	2.738560e-04	3.756544e-07	3.756544e-07
3.288459e+02	3.402230e+02	2.313904e-04	3.387310e-07	3.387310e-07
3.402230e+02	3.519937e+02	1.938273e-04	3.074012e-07	3.074012e-07
3.519937e+02	3.641716e+02	1.624641e-04	2.806604e-07	2.806604e-07
3.641716e+02	3.767708e+02	1.362723e-04	2.505850e-07	2.505850e-07
3.767708e+02	3.898060e+02	1.143560e-04	2.244636e-07	2.244636e-07
3.898060e+02	4.032921e+02	9.545962e-05	2.032652e-07	2.032652e-07
4.032921e+02	4.172448e+02	7.947752e-05	1.821275e-07	1.821275e-07
4.172448e+02	4.316802e+02	6.619122e-05	1.611909e-07	1.611909e-07
4.316802e+02	4.466150e+02	5.519048e-05	1.431860e-07	1.431860e-07
4.466150e+02	4.620666e+02	4.561848e-05	1.264928e-07	1.264928e-07
4.620666e+02	4.780527e+02	3.769152e-05	1.122460e-07	1.122460e-07
4.780527e+02	4.945919e+02	3.107442e-05	9.987824e-08	9.987824e-08
4.945919e+02	5.117033e+02	2.554351e-05	8.996269e-08	8.996269e-08
5.117033e+02	5.294067e+02	2.098066e-05	8.154014e-08	8.154014e-08
5.294067e+02	5.477226e+02	1.716267e-05	7.196992e-08	7.196992e-08
5.477226e+02	5.666721e+02	1.418005e-05	6.257617e-08	6.257617e-08
5.666721e+02	5.862773e+02	1.143627e-05	5.384577e-08	5.384577e-08
5.862773e+02	6.065607e+02	9.347171e-06	4.667513e-08	4.667513e-08
6.065607e+02	6.275459e+02	7.562039e-06	4.041856e-08	4.041856e-08
6.275459e+02	6.492571e+02	6.122043e-06	3.487214e-08	3.487214e-08
6.492571e+02	6.717194e+02	4.963512e-06	2.996612e-08	2.996612e-08
6.717194e+02	6.949589e+02	3.972062e-06	2.568094e-08	2.568094e-08
6.949589e+02	7.190024e+02	3.228030e-06	2.195402e-08	2.195402e-08
7.190024e+02	7.438777e+02	2.575386e-06	1.869038e-08	1.869038e-08
7.438777e+02	7.696136e+02	2.007771e-06	1.588577e-08	1.588577e-08
7.696136e+02	7.962400e+02	1.630091e-06	1.353801e-08	1.353801e-08
7.962400e+02	8.237875e+02	1.304391e-06	1.146203e-08	1.146203e-08
8.237875e+02	8.522880e+02	1.009403e-06	9.741139e-09	9.741139e-09
8.522880e+02	8.817746e+02	7.875757e-07	8.204849e-09	8.204849e-09
8.817746e+02	9.122814e+02	6.160495e-07	6.993634e-09	6.993634e-09
9.122814e+02	9.438436e+02	4.845806e-07	5.901851e-09	5.901851e-09
9.438436e+02	9.764977e+02	3.704395e-07	4.899346e-09	4.899346e-09
9.764977e+02	1.010282e+03	2.875288e-07	4.097012e-09	4.097012e-09
1.010282e+03	1.045234e+03	2.284876e-07	3.395838e-09	3.395838e-09
1.045234e+03	1.081396e+03	1.723114e-07	2.803116e-09	2.803116e-09
1.081396e+03	1.118809e+03	1.278925e-07	2.303099e-09	2.303099e-09
1.118809e+03	1.157517e+03	9.418516e-08	1.889579e-09	1.889579e-09
1.157517e+03	1.197563e+03	7.505878e-08	1.531998e-09	1.531998e-09
1.197563e+03	1.238995e+03	5.470475e-08	1.256848e-09	1.256848e-09
1.238995e+03	1.281861e+03	3.888016e-08	1.013948e-09	1.013948e-09
1.281861e+03	1.326210e+03	3.049744e-08	8.220182e-10	8.220182e-10
1.326210e+03	1.372092e+03	2.097478e-08	6.579033e-10	6.579033e-10
1.372092e+03	1.419563e+03	1.606602e-08	5.254467e-10	5.254467e-10
1.419563e+03	1.468675e+03	1.100705e-08	4.194629e-10	4.194629e-10
1.468675e+03	1.519487e+03	7.634279e-09	3.312240e-10	3.312240e-10
1.519487e+03	1.572057e+03	5.376721e-09	2.611472e-10	2.611472e-10
1.572057e+03	1.626445e+03	3.741095e-09	2.031136e-10	2.031136e-10
1.626445e+03	1.682715e+03	2.915772e-09	1.591259e-10	1.591259e-10
1.682715e+03	1.740932e+03	1.698112e-09	1.227135e-10	1.227135e-10
1.740932e+03	1.801163e+03	1.300684e-09	9.567425e-11	9.567425e-11
1.801163e+03	1.863478e+03	6.515398e-10	7.237433e-11	7.237433e-11
1.863478e+03	1.927949e+03	3.823300e-10	5.553428e-11	5.553428e-11
1.927949e+03	1.994650e+03	2.374432e-10	4.211562e-11	4.211562e-11
1.994650e+03	2.063659e+03	1.529090e-10	3.158695e-11	3.158695e-11
2.063659e+03	2.135055e+03	5.482464e-11	2.379167e-11	2.379167e-11
2.135055e+03	2.208922e+03	5.016868e-11	1.766751e-11	1.766751e-11
2.208922e+03	2.285344e+03	3.530633e-11	1.303373e-11	1.303373e-11
2.285344e+03	2.364410e+03	4.439709e-12	9.700497e-12	9.700497e-12
2.364410e+03	2.446211e+03	4.190536e-12	6.999572e-12	6.999572e-12
2.446211e+03	2.530843e+03	-1.256096e-11	5.183208e-12	5.183208e-12
2.530843e+03	2.618402e+03	-3.213136e-12	3.646033e-12	3.646033e-12
2.618402e+03	2.708991e+03	-5.005884e-12	2.667902e-12	2.667902e-12
2.708991e+03	2.802714e+03	-3.558689e-12	1.852981e-12	1.852981e-12
2.802714e+03	2.899680e+03	-1.945135e-12	1.275863e-12	1.275863e-12
2.899680e+03	3.000000e+03	-1.531112e-12	8.875898e-13	8.875898e-13
# END HISTO1D


# BEGIN HISTO1D //rds/project/dirac_vol4/rds-dirac-dp032/mai/CARDS/2_loop/zz/yoda_files/pheno/NLO.yoda.gz/zz/pT_z0_log
LineColor=orange
LineStyle=solid
LineWidth=2pt
Path=//rds/project/rds-COVy5Vlv6JY/mai/CARDS/2_loop/zz/yoda_files/pheno/NLO.yoda.gz/zz/pT_z0_log
Title=$\mathrm{NLO}_{\mathrm{VI}} ~ \mathrm{EW}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+02	1.034597e+02	2.682157e-02	6.314406e-06	6.314406e-06
1.034597e+02	1.070391e+02	2.445316e-02	5.950117e-06	5.950117e-06
1.070391e+02	1.107423e+02	2.222130e-02	5.601733e-06	5.601733e-06
1.107423e+02	1.145737e+02	2.013530e-02	5.261226e-06	5.261226e-06
1.145737e+02	1.185376e+02	1.817663e-02	4.929839e-06	4.929839e-06
1.185376e+02	1.226386e+02	1.637038e-02	4.612245e-06	4.612245e-06
1.226386e+02	1.268816e+02	1.469455e-02	4.310700e-06	4.310700e-06
1.268816e+02	1.312713e+02	1.315229e-02	4.017957e-06	4.017957e-06
1.312713e+02	1.358129e+02	1.173697e-02	3.741250e-06	3.741250e-06
1.358129e+02	1.405116e+02	1.045124e-02	3.474027e-06	3.474027e-06
1.405116e+02	1.453729e+02	9.271170e-03	3.224807e-06	3.224807e-06
1.453729e+02	1.504023e+02	8.218644e-03	2.993064e-06	2.993064e-06
1.504023e+02	1.556058e+02	7.250889e-03	2.765458e-06	2.765458e-06
1.556058e+02	1.609893e+02	6.392715e-03	2.553952e-06	2.553952e-06
1.609893e+02	1.665590e+02	5.615532e-03	2.356190e-06	2.356190e-06
1.665590e+02	1.723215e+02	4.922428e-03	2.170055e-06	2.170055e-06
1.723215e+02	1.782833e+02	4.304356e-03	1.994442e-06	1.994442e-06
1.782833e+02	1.844513e+02	3.758624e-03	1.833369e-06	1.833369e-06
1.844513e+02	1.908328e+02	3.274332e-03	1.681049e-06	1.681049e-06
1.908328e+02	1.974350e+02	2.842752e-03	1.541485e-06	1.541485e-06
1.974350e+02	2.042657e+02	2.466432e-03	1.411901e-06	1.411901e-06
2.042657e+02	2.113327e+02	2.132805e-03	1.289476e-06	1.289476e-06
2.113327e+02	2.186442e+02	1.842601e-03	1.180208e-06	1.180208e-06
2.186442e+02	2.262086e+02	1.588828e-03	1.076594e-06	1.076594e-06
2.262086e+02	2.340347e+02	1.366378e-03	9.804648e-07	9.804648e-07
2.340347e+02	2.421316e+02	1.171085e-03	8.929571e-07	8.929571e-07
2.421316e+02	2.505087e+02	1.002165e-03	8.121204e-07	8.121204e-07
2.505087e+02	2.591755e+02	8.591653e-04	7.422495e-07	7.422495e-07
2.591755e+02	2.681422e+02	7.318442e-04	6.727737e-07	6.727737e-07
2.681422e+02	2.774191e+02	6.247629e-04	6.126142e-07	6.126142e-07
2.774191e+02	2.870170e+02	5.296906e-04	5.557840e-07	5.557840e-07
2.870170e+02	2.969469e+02	4.505486e-04	5.032782e-07	5.032782e-07
2.969469e+02	3.072204e+02	3.818513e-04	4.575452e-07	4.575452e-07
3.072204e+02	3.178493e+02	3.230076e-04	4.161589e-07	4.161589e-07
3.178493e+02	3.288459e+02	2.725552e-04	3.782186e-07	3.782186e-07
3.288459e+02	3.402230e+02	2.301405e-04	3.410860e-07	3.410860e-07
3.402230e+02	3.519937e+02	1.929533e-04	3.095688e-07	3.095688e-07
3.519937e+02	3.641716e+02	1.617708e-04	2.825104e-07	2.825104e-07
3.641716e+02	3.767708e+02	1.355742e-04	2.522231e-07	2.522231e-07
3.767708e+02	3.898060e+02	1.136607e-04	2.259042e-07	2.259042e-07
3.898060e+02	4.032921e+02	9.508138e-05	2.044992e-07	2.044992e-07
4.032921e+02	4.172448e+02	7.899661e-05	1.833581e-07	1.833581e-07
4.172448e+02	4.316802e+02	6.582154e-05	1.622413e-07	1.622413e-07
4.316802e+02	4.466150e+02	5.492309e-05	1.442365e-07	1.442365e-07
4.466150e+02	4.620666e+02	4.529936e-05	1.275854e-07	1.275854e-07
4.620666e+02	4.780527e+02	3.746462e-05	1.130602e-07	1.130602e-07
4.780527e+02	4.945919e+02	3.084328e-05	1.004637e-07	1.004637e-07
4.945919e+02	5.117033e+02	2.535619e-05	9.058611e-08	9.058611e-08
5.117033e+02	5.294067e+02	2.081270e-05	8.218242e-08	8.218242e-08
5.294067e+02	5.477226e+02	1.704135e-05	7.244789e-08	7.244789e-08
5.477226e+02	5.666721e+02	1.412203e-05	6.311219e-08	6.311219e-08
5.666721e+02	5.862773e+02	1.137705e-05	5.445576e-08	5.445576e-08
5.862773e+02	6.065607e+02	9.293876e-06	4.713720e-08	4.713720e-08
6.065607e+02	6.275459e+02	7.528582e-06	4.064703e-08	4.064703e-08
6.275459e+02	6.492571e+02	6.094417e-06	3.503579e-08	3.503579e-08
6.492571e+02	6.717194e+02	4.907690e-06	3.035738e-08	3.035738e-08
6.717194e+02	6.949589e+02	3.955204e-06	2.611381e-08	2.611381e-08
6.949589e+02	7.190024e+02	3.172948e-06	2.243056e-08	2.243056e-08
7.190024e+02	7.438777e+02	2.564084e-06	1.905960e-08	1.905960e-08
7.438777e+02	7.696136e+02	2.004440e-06	1.623487e-08	1.623487e-08
7.696136e+02	7.962400e+02	1.612543e-06	1.387194e-08	1.387194e-08
7.962400e+02	8.237875e+02	1.292331e-06	1.171475e-08	1.171475e-08
8.237875e+02	8.522880e+02	1.012719e-06	9.882580e-09	9.882580e-09
8.522880e+02	8.817746e+02	7.772453e-07	8.276992e-09	8.276992e-09
8.817746e+02	9.122814e+02	6.039942e-07	6.965325e-09	6.965325e-09
9.122814e+02	9.438436e+02	4.752634e-07	5.862991e-09	5.862991e-09
9.438436e+02	9.764977e+02	3.613705e-07	4.913831e-09	4.913831e-09
9.764977e+02	1.010282e+03	2.879095e-07	4.134853e-09	4.134853e-09
1.010282e+03	1.045234e+03	2.210557e-07	3.462376e-09	3.462376e-09
1.045234e+03	1.081396e+03	1.725033e-07	2.859787e-09	2.859787e-09
1.081396e+03	1.118809e+03	1.261204e-07	2.354774e-09	2.354774e-09
1.118809e+03	1.157517e+03	9.234525e-08	1.930961e-09	1.930961e-09
1.157517e+03	1.197563e+03	7.058330e-08	1.579103e-09	1.579103e-09
1.197563e+03	1.238995e+03	5.391593e-08	1.285415e-09	1.285415e-09
1.238995e+03	1.281861e+03	3.774341e-08	1.035600e-09	1.035600e-09
1.281861e+03	1.326210e+03	2.933006e-08	8.382429e-10	8.382429e-10
1.326210e+03	1.372092e+03	2.134661e-08	6.666979e-10	6.666979e-10
1.372092e+03	1.419563e+03	1.553125e-08	5.378404e-10	5.378404e-10
1.419563e+03	1.468675e+03	1.047689e-08	4.295421e-10	4.295421e-10
1.468675e+03	1.519487e+03	7.690447e-09	3.353409e-10	3.353409e-10
1.519487e+03	1.572057e+03	5.027221e-09	2.666162e-10	2.666162e-10
1.572057e+03	1.626445e+03	3.731303e-09	2.052473e-10	2.052473e-10
1.626445e+03	1.682715e+03	2.539286e-09	1.636826e-10	1.636826e-10
1.682715e+03	1.740932e+03	1.672867e-09	1.236941e-10	1.236941e-10
1.740932e+03	1.801163e+03	1.195288e-09	9.792116e-11	9.792116e-11
1.801163e+03	1.863478e+03	5.875439e-10	7.384037e-11	7.384037e-11
1.863478e+03	1.927949e+03	4.428363e-10	5.578296e-11	5.578296e-11
1.927949e+03	1.994650e+03	2.600411e-10	4.243942e-11	4.243942e-11
1.994650e+03	2.063659e+03	1.587242e-10	3.212693e-11	3.212693e-11
2.063659e+03	2.135055e+03	5.541529e-11	2.415142e-11	2.415142e-11
2.135055e+03	2.208922e+03	3.010059e-11	1.818362e-11	1.818362e-11
2.208922e+03	2.285344e+03	6.275811e-12	1.346117e-11	1.346117e-11
2.285344e+03	2.364410e+03	2.241469e-11	9.606498e-12	9.606498e-12
2.364410e+03	2.446211e+03	-2.868425e-12	7.115419e-12	7.115419e-12
2.446211e+03	2.530843e+03	-1.578019e-11	5.241940e-12	5.241940e-12
2.530843e+03	2.618402e+03	-6.133213e-12	3.713566e-12	3.713566e-12
2.618402e+03	2.708991e+03	-3.416739e-12	2.694125e-12	2.694125e-12
2.708991e+03	2.802714e+03	-6.782913e-12	1.870512e-12	1.870512e-12
2.802714e+03	2.899680e+03	-4.115896e-12	1.321946e-12	1.321946e-12
2.899680e+03	3.000000e+03	-3.203521e-12	9.072437e-13	9.072437e-13
# END HISTO1D


# BEGIN HISTO1D //rds/project/dirac_vol4/rds-dirac-dp032/mai/CARDS/2_loop/zz/yoda_files/pheno/nNLO.yoda.gz/zz/pT_z0_log
LineColor=violet
LineStyle=solid
LineWidth=2pt
Path=//rds/project/rds-COVy5Vlv6JY/mai/CARDS/2_loop/zz/yoda_files/pheno/nNLO.yoda.gz/zz/pT_z0_log
Title=$\mathrm{nNLO}_{\mathrm{MR}} ~ \mathrm{EW}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+02	1.034597e+02	2.677101e-02	6.314599e-06	6.314599e-06
1.034597e+02	1.070391e+02	2.440751e-02	5.950311e-06	5.950311e-06
1.070391e+02	1.107423e+02	2.218029e-02	5.601931e-06	5.601931e-06
1.107423e+02	1.145737e+02	2.009871e-02	5.261425e-06	5.261425e-06
1.145737e+02	1.185376e+02	1.814419e-02	4.930040e-06	4.930040e-06
1.185376e+02	1.226386e+02	1.634179e-02	4.612448e-06	4.612448e-06
1.226386e+02	1.268816e+02	1.466958e-02	4.310906e-06	4.310906e-06
1.268816e+02	1.312713e+02	1.313069e-02	4.018163e-06	4.018163e-06
1.312713e+02	1.358129e+02	1.171848e-02	3.741459e-06	3.741459e-06
1.358129e+02	1.405116e+02	1.043557e-02	3.474237e-06	3.474237e-06
1.405116e+02	1.453729e+02	9.258096e-03	3.225018e-06	3.225018e-06
1.453729e+02	1.504023e+02	8.207902e-03	2.993276e-06	2.993276e-06
1.504023e+02	1.556058e+02	7.242258e-03	2.765671e-06	2.765671e-06
1.556058e+02	1.609893e+02	6.385976e-03	2.554167e-06	2.554167e-06
1.609893e+02	1.665590e+02	5.610466e-03	2.356405e-06	2.356405e-06
1.665590e+02	1.723215e+02	4.918822e-03	2.170271e-06	2.170271e-06
1.723215e+02	1.782833e+02	4.302048e-03	1.994658e-06	1.994658e-06
1.782833e+02	1.844513e+02	3.757446e-03	1.833585e-06	1.833585e-06
1.844513e+02	1.908328e+02	3.274125e-03	1.681262e-06	1.681262e-06
1.908328e+02	1.974350e+02	2.843381e-03	1.541699e-06	1.541699e-06
1.974350e+02	2.042657e+02	2.467715e-03	1.412112e-06	1.412112e-06
2.042657e+02	2.113327e+02	2.134657e-03	1.289685e-06	1.289685e-06
2.113327e+02	2.186442e+02	1.844913e-03	1.180415e-06	1.180415e-06
2.186442e+02	2.262086e+02	1.591492e-03	1.076797e-06	1.076797e-06
2.262086e+02	2.340347e+02	1.369304e-03	9.806659e-07	9.806659e-07
2.340347e+02	2.421316e+02	1.174193e-03	8.931552e-07	8.931552e-07
2.421316e+02	2.505087e+02	1.005401e-03	8.123139e-07	8.123139e-07
2.505087e+02	2.591755e+02	8.624686e-04	7.424381e-07	7.424381e-07
2.591755e+02	2.681422e+02	7.351292e-04	6.729586e-07	6.729586e-07
2.681422e+02	2.774191e+02	6.280338e-04	6.127945e-07	6.127945e-07
2.774191e+02	2.870170e+02	5.329031e-04	5.559588e-07	5.559588e-07
2.870170e+02	2.969469e+02	4.536705e-04	5.034489e-07	5.034489e-07
2.969469e+02	3.072204e+02	3.848619e-04	4.577105e-07	4.577105e-07
3.072204e+02	3.178493e+02	3.258725e-04	4.163174e-07	4.163174e-07
3.178493e+02	3.288459e+02	2.752825e-04	3.783712e-07	3.783712e-07
3.288459e+02	3.402230e+02	2.327179e-04	3.412332e-07	3.412332e-07
3.402230e+02	3.519937e+02	1.953799e-04	3.097100e-07	3.097100e-07
3.519937e+02	3.641716e+02	1.640421e-04	2.826454e-07	2.826454e-07
3.641716e+02	3.767708e+02	1.376819e-04	2.523539e-07	2.523539e-07
3.767708e+02	3.898060e+02	1.156121e-04	2.260301e-07	2.260301e-07
3.898060e+02	4.032921e+02	9.688242e-05	2.046200e-07	2.046200e-07
4.032921e+02	4.172448e+02	8.064690e-05	1.834739e-07	1.834739e-07
4.172448e+02	4.316802e+02	6.732670e-05	1.623530e-07	1.623530e-07
4.316802e+02	4.466150e+02	5.629581e-05	1.443447e-07	1.443447e-07
4.466150e+02	4.620666e+02	4.654058e-05	1.276891e-07	1.276891e-07
4.620666e+02	4.780527e+02	3.859009e-05	1.131612e-07	1.131612e-07
4.780527e+02	4.945919e+02	3.185377e-05	1.005614e-07	1.005614e-07
4.945919e+02	5.117033e+02	2.626468e-05	9.067890e-08	9.067890e-08
5.117033e+02	5.294067e+02	2.162252e-05	8.226858e-08	8.226858e-08
5.294067e+02	5.477226e+02	1.776488e-05	7.253106e-08	7.253106e-08
5.477226e+02	5.666721e+02	1.476646e-05	6.319200e-08	6.319200e-08
5.666721e+02	5.862773e+02	1.194641e-05	5.453248e-08	5.453248e-08
5.862773e+02	6.065607e+02	9.796982e-06	4.721210e-08	4.721210e-08
6.065607e+02	6.275459e+02	7.972652e-06	4.072205e-08	4.072205e-08
6.275459e+02	6.492571e+02	6.482101e-06	3.510870e-08	3.510870e-08
6.492571e+02	6.717194e+02	5.244160e-06	3.042557e-08	3.042557e-08
6.717194e+02	6.949589e+02	4.251104e-06	2.617734e-08	2.617734e-08
6.949589e+02	7.190024e+02	3.427334e-06	2.248811e-08	2.248811e-08
7.190024e+02	7.438777e+02	2.784815e-06	1.911335e-08	1.911335e-08
7.438777e+02	7.696136e+02	2.196475e-06	1.628545e-08	1.628545e-08
7.696136e+02	7.962400e+02	1.776267e-06	1.391828e-08	1.391828e-08
7.962400e+02	8.237875e+02	1.431158e-06	1.175714e-08	1.175714e-08
8.237875e+02	8.522880e+02	1.133196e-06	9.923596e-09	9.923596e-09
8.522880e+02	8.817746e+02	8.773216e-07	8.315310e-09	8.315310e-09
8.817746e+02	9.122814e+02	6.884118e-07	7.002660e-09	7.002660e-09
9.122814e+02	9.438436e+02	5.467496e-07	5.897259e-09	5.897259e-09
9.438436e+02	9.764977e+02	4.211315e-07	4.943977e-09	4.943977e-09
9.764977e+02	1.010282e+03	3.382192e-07	4.161607e-09	4.161607e-09
1.010282e+03	1.045234e+03	2.620827e-07	3.485370e-09	3.485370e-09
1.045234e+03	1.081396e+03	2.068722e-07	2.880082e-09	2.880082e-09
1.081396e+03	1.118809e+03	1.543445e-07	2.372648e-09	2.372648e-09
1.118809e+03	1.157517e+03	1.156789e-07	1.946805e-09	1.946805e-09
1.157517e+03	1.197563e+03	8.894212e-08	1.592227e-09	1.592227e-09
1.197563e+03	1.238995e+03	6.921090e-08	1.297129e-09	1.297129e-09
1.238995e+03	1.281861e+03	5.004591e-08	1.045783e-09	1.045783e-09
1.281861e+03	1.326210e+03	3.907750e-08	8.468027e-10	8.468027e-10
1.326210e+03	1.372092e+03	2.922634e-08	6.741318e-10	6.741318e-10
1.372092e+03	1.419563e+03	2.164595e-08	5.439179e-10	5.439179e-10
1.419563e+03	1.468675e+03	1.538688e-08	4.347944e-10	4.347944e-10
1.468675e+03	1.519487e+03	1.149889e-08	3.398023e-10	3.398023e-10
1.519487e+03	1.572057e+03	7.959292e-09	2.702941e-10	2.702941e-10
1.572057e+03	1.626445e+03	5.960872e-09	2.082766e-10	2.082766e-10
1.626445e+03	1.682715e+03	4.214848e-09	1.660966e-10	1.660966e-10
1.682715e+03	1.740932e+03	2.964479e-09	1.257619e-10	1.257619e-10
1.740932e+03	1.801163e+03	2.167948e-09	9.955565e-11	9.955565e-11
1.801163e+03	1.863478e+03	1.313163e-09	7.517325e-11	7.517325e-11
1.863478e+03	1.927949e+03	9.874478e-10	5.688396e-11	5.688396e-11
1.927949e+03	1.994650e+03	6.546079e-10	4.331404e-11	4.331404e-11
1.994650e+03	2.063659e+03	4.412178e-10	3.280044e-11	3.280044e-11
2.063659e+03	2.135055e+03	2.608552e-10	2.468688e-11	2.468688e-11
2.135055e+03	2.208922e+03	1.711222e-10	1.858279e-11	1.858279e-11
2.208922e+03	2.285344e+03	1.024952e-10	1.376321e-11	1.376321e-11
2.285344e+03	2.364410e+03	9.111570e-11	9.854663e-12	9.854663e-12
2.364410e+03	2.446211e+03	4.203796e-11	7.294968e-12	7.294968e-12
2.446211e+03	2.530843e+03	1.726922e-11	5.384853e-12	5.384853e-12
2.530843e+03	2.618402e+03	1.380591e-11	3.812621e-12	3.812621e-12
2.618402e+03	2.708991e+03	1.089474e-11	2.770125e-12	2.770125e-12
2.708991e+03	2.802714e+03	1.872645e-12	1.925442e-12	1.925442e-12
2.802714e+03	2.899680e+03	1.233101e-12	1.358598e-12	1.358598e-12
2.899680e+03	3.000000e+03	3.170704e-13	9.345199e-13	9.345199e-13
# END HISTO1D

# BEGIN HISTO1D //rds/project/dirac_vol4/rds-dirac-dp032/mai/CARDS/2_loop/zz/yoda_files/pheno/LL2l.yoda.gz/zz/pT_z0_log
LineColor=magenta
LineStyle=dashed 
LineWidth=2pt
Path=//rds/project/rds-COVy5Vlv6JY/mai/CARDS/2_loop/zz/yoda_files/pheno/LL2l.yoda.gz/zz/pT_z0_log
Title=$\mathrm{NNLO ~~ LL}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+02	1.034597e+02	2.901093e-02	6.189776e-06	6.189776e-06
1.034597e+02	1.070391e+02	2.653160e-02	5.827182e-06	5.827182e-06
1.070391e+02	1.107423e+02	2.418930e-02	5.480059e-06	5.480059e-06
1.107423e+02	1.145737e+02	2.199422e-02	5.141722e-06	5.141722e-06
1.145737e+02	1.185376e+02	1.992801e-02	4.813384e-06	4.813384e-06
1.185376e+02	1.226386e+02	1.801444e-02	4.500898e-06	4.500898e-06
1.226386e+02	1.268816e+02	1.623230e-02	4.202610e-06	4.202610e-06
1.268816e+02	1.312713e+02	1.458869e-02	3.915474e-06	3.915474e-06
1.312713e+02	1.358129e+02	1.307563e-02	3.642704e-06	3.642704e-06
1.358129e+02	1.405116e+02	1.169084e-02	3.382271e-06	3.382271e-06
1.405116e+02	1.453729e+02	1.042181e-02	3.137181e-06	3.137181e-06
1.453729e+02	1.504023e+02	9.279377e-03	2.911140e-06	2.911140e-06
1.504023e+02	1.556058e+02	8.229597e-03	2.687639e-06	2.687639e-06
1.556058e+02	1.609893e+02	7.291342e-03	2.481421e-06	2.481421e-06
1.609893e+02	1.665590e+02	6.439173e-03	2.288649e-06	2.288649e-06
1.665590e+02	1.723215e+02	5.675870e-03	2.107347e-06	2.107347e-06
1.723215e+02	1.782833e+02	4.992794e-03	1.936140e-06	1.936140e-06
1.782833e+02	1.844513e+02	4.384595e-03	1.779836e-06	1.779836e-06
1.844513e+02	1.908328e+02	3.842863e-03	1.631720e-06	1.631720e-06
1.908328e+02	1.974350e+02	3.357102e-03	1.496739e-06	1.496739e-06
1.974350e+02	2.042657e+02	2.932597e-03	1.370360e-06	1.370360e-06
2.042657e+02	2.113327e+02	2.553204e-03	1.251320e-06	1.251320e-06
2.113327e+02	2.186442e+02	2.221339e-03	1.145055e-06	1.145055e-06
2.186442e+02	2.262086e+02	1.929265e-03	1.044414e-06	1.044414e-06
2.262086e+02	2.340347e+02	1.671728e-03	9.509816e-07	9.509816e-07
2.340347e+02	2.421316e+02	1.444384e-03	8.662095e-07	8.662095e-07
2.421316e+02	2.505087e+02	1.247004e-03	7.875795e-07	7.875795e-07
2.505087e+02	2.591755e+02	1.076973e-03	7.200153e-07	7.200153e-07
2.591755e+02	2.681422e+02	9.260126e-04	6.520786e-07	6.520786e-07
2.681422e+02	2.774191e+02	7.972231e-04	5.937457e-07	5.937457e-07
2.774191e+02	2.870170e+02	6.827100e-04	5.384512e-07	5.384512e-07
2.870170e+02	2.969469e+02	5.858905e-04	4.873579e-07	4.873579e-07
2.969469e+02	3.072204e+02	5.014272e-04	4.429540e-07	4.429540e-07
3.072204e+02	3.178493e+02	4.285072e-04	4.027303e-07	4.027303e-07
3.178493e+02	3.288459e+02	3.653969e-04	3.658774e-07	3.658774e-07
3.288459e+02	3.402230e+02	3.118130e-04	3.296890e-07	3.296890e-07
3.402230e+02	3.519937e+02	2.645056e-04	2.990709e-07	2.990709e-07
3.519937e+02	3.641716e+02	2.245317e-04	2.729799e-07	2.729799e-07
3.641716e+02	3.767708e+02	1.904007e-04	2.433951e-07	2.433951e-07
3.767708e+02	3.898060e+02	1.615721e-04	2.177412e-07	2.177412e-07
3.898060e+02	4.032921e+02	1.366849e-04	1.970053e-07	1.970053e-07
4.032921e+02	4.172448e+02	1.153210e-04	1.763499e-07	1.763499e-07
4.172448e+02	4.316802e+02	9.718879e-05	1.557598e-07	1.557598e-07
4.316802e+02	4.466150e+02	8.211104e-05	1.380703e-07	1.380703e-07
4.466150e+02	4.620666e+02	6.882782e-05	1.217255e-07	1.217255e-07
4.620666e+02	4.780527e+02	5.779273e-05	1.077146e-07	1.077146e-07
4.780527e+02	4.945919e+02	4.833668e-05	9.552247e-08	9.552247e-08
4.945919e+02	5.117033e+02	4.041488e-05	8.589080e-08	8.589080e-08
5.117033e+02	5.294067e+02	3.372297e-05	7.788868e-08	7.788868e-08
5.294067e+02	5.477226e+02	2.808640e-05	6.850343e-08	6.850343e-08
5.477226e+02	5.666721e+02	2.354633e-05	5.936096e-08	5.936096e-08
5.666721e+02	5.862773e+02	1.940008e-05	5.081848e-08	5.081848e-08
5.862773e+02	6.065607e+02	1.612805e-05	4.376083e-08	4.376083e-08
6.065607e+02	6.275459e+02	1.333636e-05	3.750231e-08	3.750231e-08
6.275459e+02	6.492571e+02	1.099718e-05	3.205154e-08	3.205154e-08
6.492571e+02	6.717194e+02	9.060025e-06	2.738260e-08	2.738260e-08
6.717194e+02	6.949589e+02	7.454532e-06	2.334636e-08	2.334636e-08
6.949589e+02	7.190024e+02	6.130830e-06	1.991387e-08	1.991387e-08
7.190024e+02	7.438777e+02	5.015931e-06	1.684771e-08	1.684771e-08
7.438777e+02	7.696136e+02	4.065951e-06	1.421241e-08	1.421241e-08
7.696136e+02	7.962400e+02	3.337012e-06	1.206176e-08	1.206176e-08
7.962400e+02	8.237875e+02	2.710019e-06	1.014847e-08	1.014847e-08
8.237875e+02	8.522880e+02	2.194117e-06	8.505917e-09	8.505917e-09
8.522880e+02	8.817746e+02	1.746882e-06	7.075662e-09	7.075662e-09
8.817746e+02	9.122814e+02	1.404534e-06	5.906610e-09	5.906610e-09
9.122814e+02	9.438436e+02	1.133688e-06	4.923382e-09	4.923382e-09
9.438436e+02	9.764977e+02	8.996239e-07	4.062107e-09	4.062107e-09
9.764977e+02	1.010282e+03	7.223278e-07	3.375273e-09	3.375273e-09
1.010282e+03	1.045234e+03	5.742175e-07	2.786382e-09	2.786382e-09
1.045234e+03	1.081396e+03	4.549436e-07	2.280550e-09	2.280550e-09
1.081396e+03	1.118809e+03	3.545441e-07	1.857259e-09	1.857259e-09
1.118809e+03	1.157517e+03	2.769071e-07	1.504944e-09	1.504944e-09
1.157517e+03	1.197563e+03	2.157927e-07	1.221671e-09	1.221671e-09
1.197563e+03	1.238995e+03	1.693062e-07	9.908743e-10	9.908743e-10
1.238995e+03	1.281861e+03	1.290056e-07	7.891239e-10	7.891239e-10
1.281861e+03	1.326210e+03	1.002448e-07	6.385857e-10	6.385857e-10
1.326210e+03	1.372092e+03	7.614269e-08	5.047785e-10	5.047785e-10
1.372092e+03	1.419563e+03	5.800714e-08	4.028378e-10	4.028378e-10
1.419563e+03	1.468675e+03	4.397858e-08	3.167125e-10	3.167125e-10
1.468675e+03	1.519487e+03	3.264729e-08	2.470939e-10	2.470939e-10
1.519487e+03	1.572057e+03	2.422555e-08	1.929574e-10	1.929574e-10
1.572057e+03	1.626445e+03	1.781105e-08	1.495467e-10	1.495467e-10
1.626445e+03	1.682715e+03	1.327291e-08	1.171203e-10	1.171203e-10
1.682715e+03	1.740932e+03	9.491210e-09	8.797765e-11	8.797765e-11
1.740932e+03	1.801163e+03	7.059423e-09	6.886000e-11	6.886000e-11
1.801163e+03	1.863478e+03	4.859902e-09	5.119404e-11	5.119404e-11
1.863478e+03	1.927949e+03	3.475248e-09	3.870529e-11	3.870529e-11
1.927949e+03	1.994650e+03	2.431142e-09	2.911971e-11	2.911971e-11
1.994650e+03	2.063659e+03	1.691204e-09	2.184185e-11	2.184185e-11
2.063659e+03	2.135055e+03	1.150581e-09	1.627916e-11	1.627916e-11
2.135055e+03	2.208922e+03	7.858752e-10	1.216767e-11	1.216767e-11
2.208922e+03	2.285344e+03	5.254465e-10	8.992869e-12	8.992869e-12
2.285344e+03	2.364410e+03	3.465009e-10	6.595815e-12	6.595815e-12
2.364410e+03	2.446211e+03	2.224476e-10	4.770978e-12	4.770978e-12
2.446211e+03	2.530843e+03	1.446699e-10	3.445335e-12	3.445335e-12
2.530843e+03	2.618402e+03	8.922554e-11	2.487768e-12	2.487768e-12
2.618402e+03	2.708991e+03	5.988266e-11	1.807745e-12	1.807745e-12
2.708991e+03	2.802714e+03	3.447593e-11	1.247658e-12	1.247658e-12
2.802714e+03	2.899680e+03	2.100724e-11	8.778540e-13	8.778540e-13
2.899680e+03	3.000000e+03	1.315160e-11	6.031459e-13	6.031459e-13
# END HISTO1D


# BEGIN HISTO1D //rds/project/dirac_vol4/rds-dirac-dp032/mai/CARDS/2_loop/zz/yoda_files/pheno/NLLaind.yoda.gz/zz/pT_z0_log
LineColor=green
LineStyle=dashed
LineWidth=2pt
Path=//rds/project/rds-COVy5Vlv6JY/mai/CARDS/2_loop/zz/yoda_files/pheno/NLLaind.yoda.gz/zz/pT_z0_log
Title=$\mathrm{NNLO ~~ NLL}~\mathrm{a.i.}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+02	1.034597e+02	2.891126e-02	6.189732e-06	6.189732e-06
1.034597e+02	1.070391e+02	2.643472e-02	5.827134e-06	5.827134e-06
1.070391e+02	1.107423e+02	2.409537e-02	5.480009e-06	5.480009e-06
1.107423e+02	1.145737e+02	2.190327e-02	5.141669e-06	5.141669e-06
1.145737e+02	1.185376e+02	1.984014e-02	4.813328e-06	4.813328e-06
1.185376e+02	1.226386e+02	1.792974e-02	4.500838e-06	4.500838e-06
1.226386e+02	1.268816e+02	1.615086e-02	4.202547e-06	4.202547e-06
1.268816e+02	1.312713e+02	1.451051e-02	3.915407e-06	3.915407e-06
1.312713e+02	1.358129e+02	1.300084e-02	3.642634e-06	3.642634e-06
1.358129e+02	1.405116e+02	1.161937e-02	3.382198e-06	3.382198e-06
1.405116e+02	1.453729e+02	1.035376e-02	3.137107e-06	3.137107e-06
1.453729e+02	1.504023e+02	9.214674e-03	2.911062e-06	2.911062e-06
1.504023e+02	1.556058e+02	8.168221e-03	2.687557e-06	2.687557e-06
1.556058e+02	1.609893e+02	7.233287e-03	2.481336e-06	2.481336e-06
1.609893e+02	1.665590e+02	6.384367e-03	2.288562e-06	2.288562e-06
1.665590e+02	1.723215e+02	5.624290e-03	2.107257e-06	2.107257e-06
1.723215e+02	1.782833e+02	4.944326e-03	1.936047e-06	1.936047e-06
1.782833e+02	1.844513e+02	4.339163e-03	1.779740e-06	1.779740e-06
1.844513e+02	1.908328e+02	3.800458e-03	1.631623e-06	1.631623e-06
1.908328e+02	1.974350e+02	3.317499e-03	1.496640e-06	1.496640e-06
1.974350e+02	2.042657e+02	2.895763e-03	1.370260e-06	1.370260e-06
2.042657e+02	2.113327e+02	2.519034e-03	1.251218e-06	1.251218e-06
2.113327e+02	2.186442e+02	2.189685e-03	1.144952e-06	1.144952e-06
2.186442e+02	2.262086e+02	1.900067e-03	1.044310e-06	1.044310e-06
2.262086e+02	2.340347e+02	1.644796e-03	9.508766e-07	9.508766e-07
2.340347e+02	2.421316e+02	1.419657e-03	8.661038e-07	8.661038e-07
2.421316e+02	2.505087e+02	1.224340e-03	7.874739e-07	7.874739e-07
2.505087e+02	2.591755e+02	1.056239e-03	7.199101e-07	7.199101e-07
2.591755e+02	2.681422e+02	9.071221e-04	6.519735e-07	6.519735e-07
2.681422e+02	2.774191e+02	7.800008e-04	5.936409e-07	5.936409e-07
2.774191e+02	2.870170e+02	6.671017e-04	5.383470e-07	5.383470e-07
2.870170e+02	2.969469e+02	5.717273e-04	4.872541e-07	4.872541e-07
2.969469e+02	3.072204e+02	4.886174e-04	4.428512e-07	4.428512e-07
3.072204e+02	3.178493e+02	4.169907e-04	4.026300e-07	4.026300e-07
3.178493e+02	3.288459e+02	3.550198e-04	3.657789e-07	3.657789e-07
3.288459e+02	3.402230e+02	3.025080e-04	3.295920e-07	3.295920e-07
3.402230e+02	3.519937e+02	2.561594e-04	2.989759e-07	2.989759e-07
3.519937e+02	3.641716e+02	2.170508e-04	2.728873e-07	2.728873e-07
3.641716e+02	3.767708e+02	1.837487e-04	2.433035e-07	2.433035e-07
3.767708e+02	3.898060e+02	1.556598e-04	2.176513e-07	2.176513e-07
3.898060e+02	4.032921e+02	1.314240e-04	1.969174e-07	1.969174e-07
4.032921e+02	4.172448e+02	1.106587e-04	1.762641e-07	1.762641e-07
4.172448e+02	4.316802e+02	9.308679e-05	1.556754e-07	1.556754e-07
4.316802e+02	4.466150e+02	7.848421e-05	1.379867e-07	1.379867e-07
4.466150e+02	4.620666e+02	6.564653e-05	1.216439e-07	1.216439e-07
4.620666e+02	4.780527e+02	5.498985e-05	1.076336e-07	1.076336e-07
4.780527e+02	4.945919e+02	4.588997e-05	9.544241e-08	9.544241e-08
4.945919e+02	5.117033e+02	3.827187e-05	8.581327e-08	8.581327e-08
5.117033e+02	5.294067e+02	3.185501e-05	7.781585e-08	7.781585e-08
5.294067e+02	5.477226e+02	2.646043e-05	6.843181e-08	6.843181e-08
5.477226e+02	5.666721e+02	2.212998e-05	5.929118e-08	5.929118e-08
5.666721e+02	5.862773e+02	1.817776e-05	5.074998e-08	5.074998e-08
5.862773e+02	6.065607e+02	1.507188e-05	4.369262e-08	4.369262e-08
6.065607e+02	6.275459e+02	1.242371e-05	3.743253e-08	3.743253e-08
6.275459e+02	6.492571e+02	1.021515e-05	3.198232e-08	3.198232e-08
6.492571e+02	6.717194e+02	8.392622e-06	2.731646e-08	2.731646e-08
6.717194e+02	6.949589e+02	6.879632e-06	2.328380e-08	2.328380e-08
6.949589e+02	7.190024e+02	5.644661e-06	1.985649e-08	1.985649e-08
7.190024e+02	7.438777e+02	4.601802e-06	1.679352e-08	1.679352e-08
7.438777e+02	7.696136e+02	3.711962e-06	1.416062e-08	1.416062e-08
7.696136e+02	7.962400e+02	3.038952e-06	1.201376e-08	1.201376e-08
7.962400e+02	8.237875e+02	2.461633e-06	1.010407e-08	1.010407e-08
8.237875e+02	8.522880e+02	1.982006e-06	8.462347e-09	8.462347e-09
8.522880e+02	8.817746e+02	1.572736e-06	7.034372e-09	7.034372e-09
8.817746e+02	9.122814e+02	1.259411e-06	5.865720e-09	5.865720e-09
9.122814e+02	9.438436e+02	1.012887e-06	4.885247e-09	4.885247e-09
9.438436e+02	9.764977e+02	7.998337e-07	4.027913e-09	4.027913e-09
9.764977e+02	1.010282e+03	6.391910e-07	3.344438e-09	3.344438e-09
1.010282e+03	1.045234e+03	5.073409e-07	2.759396e-09	2.759396e-09
1.045234e+03	1.081396e+03	3.996402e-07	2.256428e-09	2.256428e-09
1.081396e+03	1.118809e+03	3.096066e-07	1.835716e-09	1.835716e-09
1.118809e+03	1.157517e+03	2.402766e-07	1.485536e-09	1.485536e-09
1.157517e+03	1.197563e+03	1.872391e-07	1.205436e-09	1.205436e-09
1.197563e+03	1.238995e+03	1.457515e-07	9.762867e-10	9.762867e-10
1.238995e+03	1.281861e+03	1.102626e-07	7.762490e-10	7.762490e-10
1.281861e+03	1.326210e+03	8.560004e-08	6.277262e-10	6.277262e-10
1.326210e+03	1.372092e+03	6.441637e-08	4.952615e-10	4.952615e-10
1.372092e+03	1.419563e+03	4.898627e-08	3.949562e-10	3.949562e-10
1.419563e+03	1.468675e+03	3.679934e-08	3.097706e-10	3.097706e-10
1.468675e+03	1.519487e+03	2.714182e-08	2.411730e-10	2.411730e-10
1.519487e+03	1.572057e+03	2.003373e-08	1.879731e-10	1.879731e-10
1.572057e+03	1.626445e+03	1.464012e-08	1.454600e-10	1.454600e-10
1.626445e+03	1.682715e+03	1.091110e-08	1.137982e-10	1.137982e-10
1.682715e+03	1.740932e+03	7.700496e-09	8.509941e-11	8.509941e-11
1.740932e+03	1.801163e+03	5.717813e-09	6.655651e-11	6.655651e-11
1.801163e+03	1.863478e+03	3.868439e-09	4.928153e-11	4.928153e-11
1.863478e+03	1.927949e+03	2.738076e-09	3.712079e-11	3.712079e-11
1.927949e+03	1.994650e+03	1.902430e-09	2.784309e-11	2.784309e-11
1.994650e+03	2.063659e+03	1.315475e-09	2.084798e-11	2.084798e-11
2.063659e+03	2.135055e+03	8.801707e-10	1.547937e-11	1.547937e-11
2.135055e+03	2.208922e+03	6.021472e-10	1.156658e-11	1.156658e-11
2.208922e+03	2.285344e+03	4.016923e-10	8.536454e-12	8.536454e-12
2.285344e+03	2.364410e+03	2.590799e-10	6.229143e-12	6.229143e-12
2.364410e+03	2.446211e+03	1.658679e-10	4.499043e-12	4.499043e-12
2.446211e+03	2.530843e+03	1.035041e-10	3.223244e-12	3.223244e-12
2.530843e+03	2.618402e+03	6.459467e-11	2.337062e-12	2.337062e-12
2.618402e+03	2.708991e+03	4.242194e-11	1.691890e-12	1.691890e-12
2.708991e+03	2.802714e+03	2.406015e-11	1.163178e-12	1.163178e-12
2.802714e+03	2.899680e+03	1.462547e-11	8.213545e-13	8.213545e-13
2.899680e+03	3.000000e+03	8.994387e-12	5.609588e-13	5.609588e-13
# END HISTO1D


# BEGIN HISTO1D //rds/project/dirac_vol4/rds-dirac-dp032/mai/CARDS/2_loop/zz/yoda_files/pheno/NLLad.yoda.gz/zz/pT_z0_log
LineColor=orange
LineStyle=dashed
LineWidth=2pt
Path=//rds/project/rds-COVy5Vlv6JY/mai/CARDS/2_loop/zz/yoda_files/pheno/NLLad.yoda.gz/zz/pT_z0_log
Title=$\mathrm{NNLO ~~ NLL}~\mathrm{a.d.}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+02	1.034597e+02	2.881049e-02	6.189878e-06	6.189878e-06
1.034597e+02	1.070391e+02	2.634043e-02	5.827280e-06	5.827280e-06
1.070391e+02	1.107423e+02	2.400736e-02	5.480154e-06	5.480154e-06
1.107423e+02	1.145737e+02	2.182130e-02	5.141814e-06	5.141814e-06
1.145737e+02	1.185376e+02	1.976395e-02	4.813472e-06	4.813472e-06
1.185376e+02	1.226386e+02	1.785909e-02	4.500981e-06	4.500981e-06
1.226386e+02	1.268816e+02	1.608552e-02	4.202689e-06	4.202689e-06
1.268816e+02	1.312713e+02	1.445023e-02	3.915547e-06	3.915547e-06
1.312713e+02	1.358129e+02	1.294539e-02	3.642773e-06	3.642773e-06
1.358129e+02	1.405116e+02	1.156840e-02	3.382334e-06	3.382334e-06
1.405116e+02	1.453729e+02	1.030708e-02	3.137241e-06	3.137241e-06
1.453729e+02	1.504023e+02	9.171977e-03	2.911194e-06	2.911194e-06
1.504023e+02	1.556058e+02	8.129259e-03	2.687687e-06	2.687687e-06
1.556058e+02	1.609893e+02	7.197827e-03	2.481464e-06	2.481464e-06
1.609893e+02	1.665590e+02	6.352141e-03	2.288687e-06	2.288687e-06
1.665590e+02	1.723215e+02	5.595079e-03	2.107380e-06	2.107380e-06
1.723215e+02	1.782833e+02	4.917896e-03	1.936167e-06	1.936167e-06
1.782833e+02	1.844513e+02	4.315313e-03	1.779857e-06	1.779857e-06
1.844513e+02	1.908328e+02	3.779025e-03	1.631736e-06	1.631736e-06
1.908328e+02	1.974350e+02	3.298231e-03	1.496750e-06	1.496750e-06
1.974350e+02	2.042657e+02	2.878469e-03	1.370367e-06	1.370367e-06
2.042657e+02	2.113327e+02	2.503581e-03	1.251321e-06	1.251321e-06
2.113327e+02	2.186442e+02	2.175894e-03	1.145051e-06	1.145051e-06
2.186442e+02	2.262086e+02	1.887811e-03	1.044405e-06	1.044405e-06
2.262086e+02	2.340347e+02	1.633892e-03	9.509682e-07	9.509682e-07
2.340347e+02	2.421316e+02	1.410000e-03	8.661919e-07	8.661919e-07
2.421316e+02	2.505087e+02	1.215816e-03	7.875575e-07	7.875575e-07
2.505087e+02	2.591755e+02	1.048724e-03	7.199892e-07	7.199892e-07
2.591755e+02	2.681422e+02	9.004949e-04	6.520492e-07	6.520492e-07
2.681422e+02	2.774191e+02	7.741821e-04	5.937121e-07	5.937121e-07
2.774191e+02	2.870170e+02	6.620297e-04	5.384136e-07	5.384136e-07
2.870170e+02	2.969469e+02	5.672868e-04	4.873168e-07	4.873168e-07
2.969469e+02	3.072204e+02	4.847466e-04	4.429099e-07	4.429099e-07
3.072204e+02	3.178493e+02	4.136317e-04	4.026843e-07	4.026843e-07
3.178493e+02	3.288459e+02	3.521047e-04	3.658293e-07	3.658293e-07
3.288459e+02	3.402230e+02	2.999948e-04	3.296388e-07	3.296388e-07
3.402230e+02	3.519937e+02	2.539919e-04	2.990190e-07	2.990190e-07
3.519937e+02	3.641716e+02	2.151785e-04	2.729267e-07	2.729267e-07
3.641716e+02	3.767708e+02	1.821493e-04	2.433399e-07	2.433399e-07
3.767708e+02	3.898060e+02	1.542966e-04	2.176845e-07	2.176845e-07
3.898060e+02	4.032921e+02	1.302575e-04	1.969478e-07	1.969478e-07
4.032921e+02	4.172448e+02	1.096629e-04	1.762918e-07	1.762918e-07
4.172448e+02	4.316802e+02	9.225002e-05	1.557006e-07	1.557006e-07
4.316802e+02	4.466150e+02	7.777379e-05	1.380098e-07	1.380098e-07
4.466150e+02	4.620666e+02	6.505003e-05	1.216647e-07	1.216647e-07
4.620666e+02	4.780527e+02	5.448643e-05	1.076526e-07	1.076526e-07
4.780527e+02	4.945919e+02	4.547034e-05	9.545918e-08	9.545918e-08
4.945919e+02	5.117033e+02	3.792042e-05	8.582797e-08	8.582797e-08
5.117033e+02	5.294067e+02	3.156023e-05	7.782875e-08	7.782875e-08
5.294067e+02	5.477226e+02	2.621700e-05	6.844316e-08	6.844316e-08
5.477226e+02	5.666721e+02	2.192742e-05	5.930149e-08	5.930149e-08
5.666721e+02	5.862773e+02	1.801205e-05	5.075912e-08	5.075912e-08
5.862773e+02	6.065607e+02	1.493643e-05	4.370063e-08	4.370063e-08
6.065607e+02	6.275459e+02	1.231300e-05	3.743957e-08	3.743957e-08
6.275459e+02	6.492571e+02	1.012502e-05	3.198843e-08	3.198843e-08
6.492571e+02	6.717194e+02	8.319055e-06	2.732184e-08	2.732184e-08
6.717194e+02	6.949589e+02	6.820525e-06	2.328852e-08	2.328852e-08
6.949589e+02	7.190024e+02	5.597305e-06	1.986057e-08	1.986057e-08
7.190024e+02	7.438777e+02	4.564234e-06	1.679705e-08	1.679705e-08
7.438777e+02	7.696136e+02	3.682088e-06	1.416373e-08	1.416373e-08
7.696136e+02	7.962400e+02	3.014871e-06	1.201645e-08	1.201645e-08
7.962400e+02	8.237875e+02	2.443263e-06	1.010623e-08	1.010623e-08
8.237875e+02	8.522880e+02	1.967554e-06	8.464201e-09	8.464201e-09
8.522880e+02	8.817746e+02	1.561530e-06	7.035856e-09	7.035856e-09
8.817746e+02	9.122814e+02	1.250656e-06	5.866899e-09	5.866899e-09
9.122814e+02	9.438436e+02	1.006468e-06	4.886153e-09	4.886153e-09
9.438436e+02	9.764977e+02	7.949510e-07	4.028652e-09	4.028652e-09
9.764977e+02	1.010282e+03	6.353910e-07	3.345047e-09	3.345047e-09
1.010282e+03	1.045234e+03	5.046547e-07	2.759850e-09	2.759850e-09
1.045234e+03	1.081396e+03	3.977117e-07	2.256783e-09	2.256783e-09
1.081396e+03	1.118809e+03	3.081982e-07	1.836005e-09	1.836005e-09
1.118809e+03	1.157517e+03	2.393516e-07	1.485744e-09	1.485744e-09
1.157517e+03	1.197563e+03	1.866164e-07	1.205586e-09	1.205586e-09
1.197563e+03	1.238995e+03	1.453177e-07	9.764070e-10	9.764070e-10
1.238995e+03	1.281861e+03	1.099961e-07	7.763335e-10	7.763335e-10
1.281861e+03	1.326210e+03	8.549014e-08	6.277752e-10	6.277752e-10
1.326210e+03	1.372092e+03	6.436930e-08	4.952975e-10	4.952975e-10
1.372092e+03	1.419563e+03	4.897868e-08	3.949783e-10	3.949783e-10
1.419563e+03	1.468675e+03	3.681642e-08	3.097841e-10	3.097841e-10
1.468675e+03	1.519487e+03	2.718267e-08	2.411773e-10	2.411773e-10
1.519487e+03	1.572057e+03	2.008611e-08	1.879711e-10	1.879711e-10
1.572057e+03	1.626445e+03	1.468252e-08	1.454575e-10	1.454575e-10
1.626445e+03	1.682715e+03	1.095067e-08	1.137941e-10	1.137941e-10
1.682715e+03	1.740932e+03	7.747057e-09	8.509113e-11	8.509113e-11
1.740932e+03	1.801163e+03	5.753476e-09	6.654989e-11	6.654989e-11
1.801163e+03	1.863478e+03	3.898811e-09	4.927508e-11	4.927508e-11
1.863478e+03	1.927949e+03	2.763512e-09	3.711461e-11	3.711461e-11
1.927949e+03	1.994650e+03	1.923051e-09	2.783753e-11	2.783753e-11
1.994650e+03	2.063659e+03	1.330935e-09	2.084354e-11	2.084354e-11
2.063659e+03	2.135055e+03	8.926779e-10	1.547537e-11	1.547537e-11
2.135055e+03	2.208922e+03	6.114502e-10	1.156338e-11	1.156338e-11
2.208922e+03	2.285344e+03	4.087528e-10	8.533827e-12	8.533827e-12
2.285344e+03	2.364410e+03	2.644833e-10	6.226933e-12	6.226933e-12
2.364410e+03	2.446211e+03	1.695691e-10	4.497362e-12	4.497362e-12
2.446211e+03	2.530843e+03	1.064517e-10	3.221754e-12	3.221754e-12
2.530843e+03	2.618402e+03	6.639196e-11	2.336095e-12	2.336095e-12
2.618402e+03	2.708991e+03	4.381998e-11	1.691074e-12	1.691074e-12
2.708991e+03	2.802714e+03	2.494869e-11	1.162575e-12	1.162575e-12
2.802714e+03	2.899680e+03	1.518777e-11	8.209504e-13	8.209504e-13
2.899680e+03	3.000000e+03	9.373460e-12	5.606525e-13	5.606525e-13
# END HISTO1D

### BEGIN SPECIAL .*
###  \psset{linecolor=red}
###  \rput(0.45, 0.85){ $|\eta_Z|<3$}
### END SPECIAL

